Optimal convergence rates of an adaptive finite element method for unbounded domains

We consider linear reaction-diffusion equations posed on unbounded domains, and discretized by adaptive Lagrange finite elements. To obtain finite-dimensional spaces, it is necessary to introduce a truncation boundary, whereby only a bounded computational subdomain is meshed, leading to an approximation of the solution by zero in the remainder of the domain. We propose a residual-based error estimator that accounts for both the standard discretization error as well as the effect of the truncation boundary. This estimator is shown to be reliable and efficient under appropriate assumptions on the triangulation. Based on this estimator, we devise an adaptive algorithm that automatically refines the mesh and pushes the truncation boundary towards infinity. We prove that this algorithm converges and even achieves optimal rates in terms of the number of degrees of freedom. We finally provide numerical examples illustrating our key theoretical findings.

==> data/fond/P0_mu_0.01_hini_001.txt <==
itr dof err est
0000 5 6.4058 41.2969
0001 6 6.25156 39.5865
0002 8 5.88881 35.8468
0003 9 5.66814 33.7482
0004 12 5.57152 31.1501
0005 17 5.51955 29.2122
0006 25 5.50523 26.6277
0007 31 5.39533 24.424
0008 34 5.24785 23.432
0009 40 5.16626 21.3084
0010 44 4.82173 20.2271
0011 52 4.62442 19.0293
0012 66 4.60319 17.8477
0013 76 4.55292 16.4733
0014 86 4.38415 15.2647
0015 97 4.32307 14.107
0016 144 4.02129 12.9925
0017 161 3.90032 11.7918
0018 189 3.86038 10.8134
0019 214 3.83523 10.0918
0020 263 3.79246 9.24784
0021 302 3.71364 8.45952
0022 364 3.58307 7.96697
0023 428 3.40101 7.42787
0024 501 3.35568 7.10615
0025 592 3.14563 6.57868
0026 683 3.02786 6.01923
0027 814 2.92187 5.7124
0028 937 2.80805 5.32987
0029 1120 2.68459 5.02701
0030 1268 2.60397 4.65357
0031 1532 2.49346 4.36455
0032 1782 2.37378 4.13365
0033 2051 2.26867 3.89207
0034 2375 2.1857 3.66642
0035 2703 2.096 3.39789
0036 3139 1.98782 3.20682
0037 3595 1.89566 3.06095
0038 4117 1.79612 2.91731
0039 4687 1.71366 2.78009
0040 5268 1.63224 2.61165
0041 5942 1.55055 2.45468
0042 6756 1.46865 2.32268
0043 7620 1.3943 2.22497
0044 8521 1.32269 2.11923
0045 9497 1.25647 2.02722
0046 10501 1.1973 1.93866
0047 11596 1.13542 1.83362
0048 12837 1.07679 1.7357
0049 14283 1.02244 1.6547
0050 15805 0.971715 1.58642
0051 17446 0.923615 1.51817
0052 19103 0.87915 1.45506
0053 20969 0.837394 1.38906
0054 22877 0.794523 1.31572
0055 25021 0.753902 1.25208
0056 27457 0.715733 1.19644
0057 30073 0.680359 1.15053
0058 32871 0.646491 1.10405
0059 35790 0.614463 1.06059
0060 38991 0.584072 1.01788
0061 42419 0.554337 0.968246
0062 46033 0.525931 0.920882
0063 50076 0.49912 0.878265
0064 54807 0.474062 0.84032
0065 59742 0.450632 0.808283
0066 64971 0.428176 0.775034
0067 70554 0.406965 0.74403
0068 76632 0.386758 0.713057
0069 82991 0.367022 0.677766
0070 89846 0.348231 0.645477
0071 97784 0.330392 0.615717
0072 106749 0.31393 0.590571
0073 116429 0.298335 0.567027
0074 126585 0.283434 0.543188
0075 137472 0.269427 0.521443
0076 149286 0.255865 0.49808
0077 161722 0.242659 0.473318
0078 175390 0.230203 0.450978
0079 191383 0.218479 0.430741
0080 209189 0.207633 0.413229
0081 228541 0.197278 0.39575
0082 248904 0.187491 0.379422
0083 271102 0.178207 0.363576
0084 294588 0.169054 0.345699
0085 319717 0.16035 0.328974
0086 348151 0.15209 0.313471
0087 381359 0.144461 0.299983
0088 417633 0.137325 0.28805
0089 456451 0.130484 0.275718
0090 498031 0.124045 0.264347
0091 543179 0.117862 0.252781
0092 590923 0.111753 0.239997
0093 643069 0.105985 0.22836
0094 703399 0.100556 0.217871
0095 772159 0.0955851 0.208853
0096 847095 0.0908545 0.200086
0097 926566 0.0863549 0.191622
0098 1012449 0.0821195 0.18366
0099 1104689 0.0779103 0.174647
0100 1202587 0.073898 0.166104


==> data/fond/P0_mu_0.01_hini_004.txt <==
itr dof err est
0000 5 44.3523 226.155
0001 6 28.8517 191.185
0002 8 12.4211 131.583
0003 9 26.2936 113.681
0004 11 19.9773 109.784
0005 12 16.7764 108.321
0006 14 11.4138 83.9022
0007 17 7.05064 54.0228
0008 19 6.51683 48.2343
0009 20 6.1437 45.2927
0010 21 5.70445 42.2582
0011 23 5.35713 38.7156
0012 25 4.93066 34.6303
0013 27 4.86378 32.7996
0014 29 4.76672 31.2635
0015 53 4.71272 28.5394
0016 77 4.65727 25.5749
0017 81 4.37078 24.1027
0018 88 4.2667 21.6952
0019 92 3.90201 20.5859
0020 100 3.67296 19.3961
0021 114 3.64154 18.1818
0022 124 3.57279 16.7924
0023 135 3.31725 15.4498
0024 149 3.25838 14.3196
0025 185 3.11461 13.3835
0026 199 2.96005 12.3769
0027 234 2.90631 11.3794
0028 261 2.85741 10.589
0029 315 2.68865 9.79486
0030 358 2.46688 8.92656
0031 426 2.31485 8.42743
0032 500 2.03892 7.86006
0033 590 1.97836 7.18601
0034 693 1.86725 6.655
0035 817 1.61179 6.16331
0036 943 1.48254 5.71586
0037 1068 1.43023 5.4199
0038 1250 1.31513 4.9846
0039 1507 1.17348 4.60315
0040 1778 1.03669 4.30287
0041 2033 0.971163 4.01063
0042 2376 0.887161 3.72057
0043 2709 0.776499 3.4404
0044 3178 0.718773 3.19849
0045 3668 0.643249 3.00282
0046 4219 0.608512 2.81548
0047 4835 0.546947 2.59957
0048 5560 0.484769 2.39901
0049 6449 0.45311 2.25415
0050 7358 0.422655 2.10914
0051 8413 0.395621 1.97927
0052 9597 0.358109 1.8288
0053 10997 0.321809 1.69649
0054 12684 0.296071 1.59496
0055 14453 0.276739 1.50086
0056 16457 0.259102 1.41102
0057 18597 0.238108 1.30923
0058 21149 0.216523 1.2187
0059 24345 0.200039 1.14487
0060 27681 0.187362 1.07944
0061 31357 0.176435 1.01764
0062 35441 0.163492 0.948709
0063 39985 0.150401 0.885015
0064 45649 0.138843 0.829627
0065 52020 0.131318 0.782968
0066 58893 0.123948 0.738414
0067 66509 0.116564 0.694682
0068 74873 0.107202 0.647256
0069 84772 0.0986147 0.605583
0070 96509 0.093115 0.572001
0071 109389 0.0880317 0.539433
0072 123397 0.0837434 0.509791
0073 138776 0.0779935 0.477008
0074 155866 0.0720691 0.446163
0075 176553 0.0672411 0.41957
0076 200181 0.0639383 0.397247
0077 225620 0.0606526 0.375342
0078 253644 0.0576853 0.355037
0079 284149 0.0534748 0.332059
0080 318633 0.049547 0.311273
0081 360501 0.046637 0.293714
0082 407329 0.0443843 0.278216
0083 457977 0.0422456 0.263345
0084 513671 0.0401787 0.249032
0085 574021 0.037257 0.233106
0086 642585 0.0346035 0.218965
0087 725805 0.032691 0.206973
0088 818494 0.0311483 0.19617
0089 918351 0.0296831 0.185886
0090 1028071 0.0282484 0.175885
0091 1146921 0.0262231 0.164809
0092 1281715 0.0243959 0.154948
0093 1445269 0.0230846 0.146575
0094 1627643 0.0220208 0.139046
0095 1823751 0.0209948 0.131824
0096 2039273 0.0200141 0.124875
0097 2272489 0.0186049 0.11711
0098 2535532 0.0173286 0.110157
0099 2855096 0.0163726 0.104181
0100 3213260 0.0156388 0.0989185


==> data/fond/P0_mu_0.01_hini_008.txt <==
itr dof err est
0000 5 4.37793 0.000975832
0001 6 3.8101 8.31045
0002 8 11.0866 103.811
0003 11 8.71436 112.074
0004 14 9.31198 121.427
0005 16 13.3327 131.751
0006 17 30.2558 115.46
0007 19 22.4903 110.588
0008 21 14.5197 107.54
0009 23 8.32905 83.8489
0010 25 6.9468 54.2633
0011 27 6.3225 48.4256
0012 29 5.42323 42.3988
0013 31 5.06419 38.9
0014 33 4.59525 34.7934
0015 35 4.51953 32.9634
0016 37 4.41168 31.4269
0017 69 4.34841 28.6381
0018 101 4.28718 25.6226
0019 104 4.0735 24.4425
0020 109 3.90937 22.8217
0021 113 3.84005 21.3835
0022 117 3.31162 20.3892
0023 129 3.16916 19.0771
0024 141 3.14364 17.8809
0025 149 3.05152 16.6971
0026 160 2.74322 15.3538
0027 171 2.70313 14.4798
0028 211 2.52603 13.4933
0029 225 2.33457 12.4923
0030 258 2.26601 11.4844
0031 285 2.20294 10.7016
0032 335 2.11306 9.89594
0033 389 1.79102 8.98149
0034 456 1.65537 8.51402
0035 515 1.62877 8.03201
0036 641 1.34176 7.19049
0037 732 1.24092 6.60017
0038 853 1.17799 6.06179
0039 981 1.10734 5.681
0040 1175 0.939861 5.20896
0041 1354 0.892941 4.85466
0042 1633 0.790841 4.45744
0043 1858 0.741289 4.181
0044 2137 0.710871 3.89356
0045 2454 0.641894 3.60155
0046 2861 0.56269 3.31253
0047 3286 0.536369 3.10682
0048 3779 0.512243 2.92269
0049 4390 0.463355 2.70717
0050 5075 0.419624 2.47433
0051 5914 0.388989 2.30941
0052 6797 0.36498 2.16731
0053 7805 0.338553 2.0314
0054 8861 0.315753 1.88458
0055 10161 0.284386 1.74419
0056 11821 0.26379 1.62761
0057 13497 0.251345 1.53323
0058 15407 0.236845 1.43919
0059 17584 0.21807 1.33915
0060 19958 0.200697 1.2435
0061 22950 0.186983 1.16433
0062 26275 0.176711 1.09753
0063 29853 0.167639 1.03401
0064 33765 0.156815 0.967956
0065 38160 0.14456 0.901568
0066 43570 0.133718 0.843303
0067 49796 0.126745 0.795448
0068 56492 0.11996 0.749109
0069 63907 0.114191 0.706623
0070 72147 0.105088 0.657558
0071 81427 0.0973056 0.61517
0072 92877 0.0915619 0.579478
0073 105394 0.0869813 0.547083
0074 119075 0.0827906 0.516971
0075 134197 0.0777426 0.485007
0076 150661 0.0719359 0.45334
0077 170405 0.0668122 0.42547
0078 193408 0.0635971 0.402565
0079 218443 0.0604066 0.380409
0080 245825 0.0576892 0.360029
0081 275743 0.0537398 0.337237
0082 308893 0.0498594 0.315956
0083 349001 0.0466958 0.297582
0084 394809 0.0445477 0.282068
0085 444461 0.0423542 0.266754
0086 498925 0.0404646 0.252653
0087 558111 0.0376218 0.236675
0088 623991 0.0349674 0.222168
0089 703955 0.0328869 0.209615
0090 794735 0.0313988 0.19887
0091 892939 0.0298662 0.188199
0092 1000205 0.0285462 0.178386
0093 1116909 0.0265557 0.167238
0094 1246862 0.0247104 0.157124
0095 1404133 0.0232652 0.14839
0096 1582853 0.022234 0.140882
0097 1775905 0.021158 0.133415
0098 1986727 0.0202406 0.126569
0099 2215965 0.0188644 0.118786
0100 2470213 0.0175696 0.111659


==> data/fond/P0_mu_0.10_hini_001.txt <==
itr dof err est
0000 5 4.34418 25.5712
0001 6 4.22998 24.5597
0002 8 3.9552 22.3991
0003 9 3.78386 21.2193
0004 13 3.73366 19.0662
0005 21 3.70385 17.5463
0006 27 3.67891 16.3133
0007 31 3.61416 15.3778
0008 35 3.52242 14.6149
0009 39 3.49901 13.7201
0010 43 3.36165 12.9651
0011 49 3.20565 12.3647
0012 71 3.17015 11.1361
0013 79 3.11658 10.4286
0014 87 3.027 9.75164
0015 101 2.99257 9.01687
0016 145 2.66895 8.31247
0017 160 2.59635 7.59734
0018 194 2.5441 7.08832
0019 231 2.4252 6.68178
0020 284 2.1333 6.12626
0021 321 2.09399 5.59168
0022 399 1.95271 5.27827
0023 457 1.7898 5.02718
0024 537 1.67239 4.65993
0025 633 1.60813 4.31665
0026 741 1.46354 3.99506
0027 865 1.35139 3.80963
0028 1020 1.23136 3.56332
0029 1168 1.16008 3.30495
0030 1378 1.02195 3.04125
0031 1604 0.941975 2.84475
0032 1861 0.867837 2.6978
0033 2137 0.792478 2.52006
0034 2484 0.716482 2.34478
0035 2820 0.660991 2.16612
0036 3229 0.596279 2.03764
0037 3729 0.53857 1.91241
0038 4270 0.491806 1.79367
0039 4888 0.442392 1.66029
0040 5597 0.392796 1.53802
0041 6477 0.355007 1.43438
0042 7381 0.325324 1.35301
0043 8425 0.299526 1.27025
0044 9546 0.271059 1.1794
0045 10837 0.244612 1.09263
0046 12462 0.219986 1.02379
0047 14195 0.200984 0.96627
0048 16065 0.187036 0.909571
0049 18200 0.171097 0.849137
0050 20505 0.155845 0.78938
0051 23334 0.143147 0.739515
0052 26639 0.132864 0.697697
0053 30141 0.123564 0.657748
0054 34103 0.114882 0.61763
0055 38321 0.10496 0.57506
0056 43357 0.0963167 0.53758
0057 49313 0.0901355 0.507537
0058 55929 0.084341 0.478347
0059 63301 0.0794438 0.451121
0060 71243 0.0734309 0.421146
0061 80101 0.0674605 0.393538
0062 91047 0.0625004 0.369763
0063 103149 0.0588848 0.34991
0064 116509 0.0556108 0.330588
0065 131221 0.0523131 0.311254
0066 147153 0.0482232 0.290702
0067 165361 0.0446033 0.272551
0068 187569 0.0420207 0.257478
0069 212045 0.0397791 0.243492
0070 238797 0.0377994 0.230518
0071 268013 0.0353453 0.216388
0072 299643 0.0327596 0.202754
0073 337219 0.0304361 0.190482
0074 381505 0.0289367 0.180464
0075 430322 0.0274772 0.170728
0076 483681 0.0261796 0.161752
0077 541465 0.024424 0.1517
0078 604381 0.022715 0.142369
0079 679985 0.021189 0.134019
0080 767969 0.0201871 0.127115
0081 864566 0.0191883 0.120348
0082 969925 0.0183211 0.114107
0083 1083986 0.0170784 0.107055
0084 1208565 0.0159011 0.100563
0085 1358341 0.0148789 0.0947599
0086 1532697 0.0141952 0.0899177
0087 1723288 0.0135113 0.0851825
0088 1930805 0.0129171 0.080811
0089 2155881 0.0120581 0.0758798
0090 2400841 0.0112426 0.0713274
0091 2694769 0.0105167 0.0672258
0092 3037657 0.010041 0.0638162
0093 3413089 0.00956275 0.0604848
0094 3821037 0.00914769 0.0574135
0095 4264911 0.00855875 0.0539719
0096 4744837 0.00798727 0.0507558
0097 5316503 0.00746119 0.0478224
0098 5989105 0.00712583 0.045396
0099 6728229 0.00679202 0.0430478
0100 7528597 0.00649716 0.0408751


==> data/fond/P0_mu_0.10_hini_004.txt <==
itr dof err est
0000 5 26.8087 145.702
0001 6 18.0947 125.814
0002 8 6.74803 81.4553
0003 9 13.7916 54.3614
0004 11 11.2717 61.5076
0005 14 6.73839 49.3236
0006 16 4.22867 45.2124
0007 17 4.16943 35.2827
0008 18 4.05665 33.1855
0009 20 3.72751 28.7303
0010 21 3.48298 26.3476
0011 23 3.2011 24.2565
0012 25 2.84028 21.8951
0013 27 2.81296 20.7503
0014 29 2.77486 19.7201
0015 53 2.72407 17.9719
0016 77 2.67138 16.0841
0017 81 2.47562 15.2304
0018 88 2.42366 13.7119
0019 92 2.19601 13.029
0020 101 2.02966 12.2788
0021 121 2.00906 11.1787
0022 130 1.86993 10.4073
0023 137 1.70598 9.70951
0024 147 1.65632 9.22401
0025 179 1.53028 8.48022
0026 195 1.45752 7.95216
0027 234 1.42473 7.43182
0028 273 1.38215 6.86117
0029 339 1.12694 6.16117
0030 394 1.00175 5.74327
0031 461 0.922682 5.2739
0032 528 0.901292 4.92967
0033 640 0.744851 4.45695
0034 723 0.68207 4.11506
0035 828 0.661815 3.89701
0036 949 0.640222 3.64451
0037 1107 0.593099 3.34781
0038 1312 0.512707 3.06416
0039 1569 0.461732 2.8348
0040 1797 0.437003 2.65194
0041 2116 0.40932 2.44656
0042 2436 0.375619 2.24508
0043 2817 0.338671 2.0864
0044 3299 0.317192 1.94988
0045 3781 0.301967 1.82558
0046 4393 0.274208 1.6847
0047 5035 0.250703 1.55496
0048 5905 0.22886 1.44643
0049 6757 0.21855 1.36167
0050 7827 0.206543 1.27129
0051 8916 0.188589 1.17431
0052 10241 0.171976 1.0919
0053 11837 0.161622 1.0221
0054 13509 0.153843 0.962798
0055 15489 0.144787 0.902784
0056 17566 0.133421 0.838426
0057 19949 0.12324 0.780565
0058 23009 0.115154 0.731746
0059 26261 0.108684 0.68891
0060 29837 0.103615 0.649816
0061 33861 0.0964979 0.606099
0062 38311 0.0889122 0.564412
0063 43729 0.0826225 0.528348
0064 49960 0.078575 0.4987
0065 56714 0.0744779 0.470023
0066 64325 0.0705184 0.442055
0067 72435 0.0649621 0.411741
0068 81893 0.06018 0.385162
0069 93229 0.0569465 0.363554
0070 105789 0.0541227 0.343262
0071 119649 0.0515285 0.324274
0072 134745 0.0480902 0.303576
0073 151136 0.0445995 0.284073
0074 171048 0.0415968 0.266818
0075 194003 0.0396771 0.252708
0076 219238 0.0376646 0.238779
0077 247009 0.0359564 0.225847
0078 276957 0.0333574 0.211189
0079 310303 0.0309816 0.197958
0080 350829 0.0291221 0.186544
0081 396968 0.0277634 0.176816
0082 447297 0.0264246 0.167268
0083 502383 0.0251881 0.15825
0084 561765 0.0233552 0.14809
0085 628177 0.0217261 0.139056
0086 709577 0.0205014 0.131279
0087 801097 0.0195597 0.124491
0088 900653 0.0186371 0.11791
0089 1009590 0.0177424 0.111553
0090 1126839 0.0164718 0.104508
0091 1258677 0.0153392 0.0982178
0092 1419675 0.0144962 0.0928217
0093 1600945 0.013838 0.0880627
0094 1797301 0.0131932 0.0834673
0095 2012145 0.0125659 0.0790199
0096 2243318 0.0116783 0.074086
0097 2502262 0.0108816 0.0696624
0098 2818558 0.0102801 0.0658459
0099 3175084 0.00982201 0.0625238
0100 3561426 0.00936177 0.0592695


==> data/fond/P0_mu_0.10_hini_008.txt <==
itr dof err est
0000 5 3.41703 0.000264684
0001 7 3.04934 6.46723
0002 8 5.41445 70.2401
0003 11 5.20124 73.814
0004 14 5.64292 77.5749
0005 16 6.80273 81.4871
0006 17 14.525 54.1803
0007 19 11.7892 61.4128
0008 20 9.99594 53.5827
0009 24 4.11867 45.214
0010 25 4.07029 35.2763
0011 27 3.78997 31.0071
0012 29 3.34281 26.3314
0013 31 3.05722 24.2598
0014 33 2.66553 21.8854
0015 37 2.59402 19.7088
0016 69 2.56068 17.947
0017 101 2.52784 16.0445
0018 105 2.3199 15.1866
0019 112 2.26428 13.6638
0020 116 2.01881 12.9796
0021 125 1.83643 12.2261
0022 145 1.81362 11.1239
0023 154 1.65821 10.3481
0024 161 1.47099 9.6465
0025 171 1.41309 9.15738
0026 203 1.26285 8.40711
0027 218 1.17369 7.89426
0028 257 1.13282 7.36268
0029 297 1.07837 6.76977
0030 351 0.981528 6.17636
0031 397 0.913986 5.74607
0032 471 0.833562 5.26653
0033 544 0.807294 4.91389
0034 643 0.708445 4.41129
0035 755 0.626435 4.07567
0036 870 0.610289 3.84566
0037 999 0.577727 3.58928
0038 1157 0.521378 3.27596
0039 1343 0.474398 3.01893
0040 1581 0.445966 2.82746
0041 1813 0.421779 2.64763
0042 2128 0.392053 2.44642
0043 2438 0.358484 2.25371
0044 2817 0.326647 2.09805
0045 3278 0.307368 1.95987
0046 3773 0.290992 1.83183
0047 4351 0.268334 1.69366
0048 5000 0.244328 1.56337
0049 5830 0.227525 1.45618
0050 6704 0.216002 1.3682
0051 7727 0.203929 1.28036
0052 8793 0.187688 1.18538
0053 10033 0.172246 1.10018
0054 11665 0.160406 1.02838
0055 13337 0.15271 0.968563
0056 15249 0.144603 0.909699
0057 17341 0.133541 0.845235
0058 19677 0.12284 0.786924
0059 22638 0.115009 0.736638
0060 25797 0.108968 0.6947
0061 29329 0.103635 0.654675
0062 33268 0.0972553 0.612947
0063 37554 0.0896617 0.57077
0064 42809 0.0830894 0.533764
0065 48889 0.0789142 0.503774
0066 55481 0.0748692 0.474911
0067 62918 0.0711516 0.447443
0068 70961 0.0656939 0.416707
0069 80110 0.0607678 0.389478
0070 91297 0.057269 0.366734
0071 103569 0.0545207 0.346681
0072 117245 0.0518216 0.327336
0073 132145 0.0486269 0.307073
0074 148206 0.0451236 0.287338
0075 167314 0.0418973 0.269448
0076 189921 0.0399368 0.255033
0077 214809 0.0379703 0.241063
0078 242145 0.036229 0.228079
0079 271659 0.0337237 0.213548
0080 304044 0.0313499 0.200203
0081 343316 0.02935 0.188385
0082 388540 0.0279939 0.178547
0083 438073 0.0266352 0.168909
0084 492350 0.0254366 0.159932
0085 550909 0.0236387 0.149767
0086 615849 0.0219811 0.140534
0087 694724 0.0206645 0.132508
0088 784721 0.0197308 0.12573
0089 882811 0.0187828 0.11902
0090 990081 0.0179343 0.112752
0091 1105809 0.0166724 0.105663
0092 1234365 0.0155186 0.0992417
0093 1390597 0.014609 0.0936596
0094 1568765 0.0139588 0.088926
0095 1762321 0.0132917 0.0842264
0096 1973757 0.0126991 0.0798474
0097 2202014 0.0118183 0.0748883
0098 2454414 0.011012 0.0703919
0099 2760357 0.0103628 0.0664516
0100 3111133 0.00990622 0.0631197


==> data/fond/P0_mu_1.00_hini_001.txt <==
itr dof err est
0000 5 2.17388 11.7843
0001 6 2.10077 11.3398
0002 8 1.9148 10.4616
0003 9 1.79136 10.031
0004 13 1.78864 8.94231
0005 21 1.73948 8.25381
0006 27 1.69862 7.68725
0007 32 1.64525 7.23927
0008 37 1.62365 6.77609
0009 41 1.61957 6.32876
0010 45 1.52139 6.08558
0011 56 1.46573 5.73023
0012 72 1.41191 5.13402
0013 89 1.38823 4.74643
0014 117 1.07812 4.22911
0015 136 1.04743 3.89535
0016 165 0.88537 3.6785
0017 218 0.677281 3.34849
0018 259 0.654424 3.06187
0019 289 0.649138 2.89876
0020 317 0.616649 2.67019
0021 396 0.525269 2.48845
0022 481 0.449487 2.32188
0023 556 0.42481 2.11323
0024 658 0.378795 1.91974
0025 783 0.339636 1.77342
0026 911 0.320747 1.67323
0027 1093 0.285935 1.53707
0028 1254 0.258647 1.41538
0029 1464 0.230209 1.31589
0030 1671 0.221262 1.23396
0031 1964 0.207402 1.14922
0032 2278 0.178064 1.05482
0033 2594 0.166785 0.982547
0034 3023 0.153845 0.918747
0035 3454 0.147653 0.864235
0036 3974 0.138126 0.805727
0037 4551 0.124277 0.744989
0038 5247 0.112981 0.691865
0039 6047 0.10564 0.649247
0040 6937 0.0988345 0.608982
0041 7967 0.0937364 0.569273
0042 9105 0.0848183 0.526561
0043 10449 0.0781951 0.490656
0044 12021 0.0728946 0.461633
0045 13723 0.0690264 0.433511
0046 15621 0.0655495 0.407101
0047 17712 0.0599634 0.377493
0048 20245 0.0550193 0.351865
0049 23270 0.0519593 0.330921
0050 26497 0.049001 0.311419
0051 30210 0.0466995 0.293199
0052 34212 0.0427973 0.272259
0053 38716 0.0395619 0.254115
0054 44240 0.0371195 0.238945
0055 50323 0.0352333 0.225602
0056 57103 0.0335427 0.213062
0057 64505 0.031326 0.199304
0058 72605 0.0289232 0.186098
0059 82245 0.0269595 0.174431
0060 93454 0.025629 0.165046
0061 105785 0.0243358 0.155883
0062 119701 0.0231511 0.147154
0063 134441 0.0214158 0.13748
0064 150997 0.0198951 0.128733
0065 171047 0.0187167 0.121248
0066 193645 0.0178079 0.114809
0067 218521 0.0169726 0.108662
0068 246099 0.0160651 0.102418
0069 275541 0.0148815 0.0958227
0070 309017 0.013844 0.0899277
0071 349522 0.0131063 0.0849497
0072 394641 0.0124849 0.0804737
0073 444206 0.0119194 0.0762564
0074 498697 0.0112155 0.0717786
0075 557003 0.0104348 0.0673285
0076 624089 0.0097226 0.0632609
0077 704873 0.00923628 0.0598615
0078 794493 0.00879918 0.0567305
0079 892689 0.00840846 0.0538011
0080 1000334 0.00790491 0.0506481
0081 1115524 0.00736578 0.0475595
0082 1248329 0.00687049 0.0447269
0083 1407898 0.00653121 0.0423507
0084 1585117 0.00622657 0.040158
0085 1778717 0.00595225 0.0381063
0086 1990981 0.00560313 0.0359072
0087 2217445 0.00522519 0.0337388
0088 2477340 0.00487699 0.0317486
0089 2791162 0.00463342 0.0300607
0090 3140627 0.00441941 0.028518
0091 3521070 0.00422432 0.0270693
0092 3939293 0.00399066 0.0255515
0093 4384656 0.00372016 0.0240097
0094 4889841 0.00347396 0.0226005
0095 5503017 0.00329455 0.0213886
0096 6190149 0.00314354 0.0203011
0097 6937069 0.00300364 0.0192718
0098 7759325 0.00285421 0.0182384
0099 8636585 0.00265552 0.0171241
0100 9617139 0.00248008 0.0161205


==> data/fond/P0_mu_1.00_hini_004.txt <==
itr dof err est
0000 5 8.41548 65.2454
0001 6 6.3264 58.4854
0002 8 2.83653 37.6204
0003 9 3.6199 7.4697
0004 11 3.52793 22.428
0005 13 3.00821 23.9471
0006 14 2.55029 20.4607
0007 16 1.9775 22.0037
0008 17 1.76234 17.9812
0009 19 1.72096 15.1831
0010 21 1.61221 11.8831
0011 23 1.44064 11.0088
0012 25 1.18182 10.0961
0013 29 1.17791 8.97559
0014 53 1.16192 8.20153
0015 77 1.14443 7.36417
0016 81 1.05454 7.01461
0017 87 1.04759 6.39738
0018 91 0.996969 6.05462
0019 100 0.911881 5.72535
0020 111 0.8516 5.36635
0021 132 0.784337 4.84464
0022 137 0.690391 4.5562
0023 150 0.67102 4.3039
0024 168 0.604599 3.96748
0025 188 0.56807 3.72628
0026 246 0.515837 3.34483
0027 289 0.472746 3.07314
0028 329 0.425698 2.79829
0029 389 0.387625 2.55507
0030 456 0.37409 2.40382
0031 527 0.352033 2.22923
0032 613 0.314959 2.03621
0033 721 0.287881 1.87976
0034 840 0.274841 1.76005
0035 962 0.263075 1.6545
0036 1142 0.233484 1.50631
0037 1308 0.211262 1.38778
0038 1535 0.200634 1.29762
0039 1781 0.190523 1.21332
0040 2058 0.174215 1.11854
0041 2357 0.157774 1.02916
0042 2751 0.147407 0.95822
0043 3209 0.138814 0.898159
0044 3708 0.13083 0.839484
0045 4247 0.120342 0.775685
0046 4859 0.110289 0.718538
0047 5655 0.102903 0.670085
0048 6445 0.0978689 0.630677
0049 7396 0.0927133 0.592195
0050 8489 0.0851553 0.547723
0051 9756 0.0775695 0.50668
0052 11322 0.0729212 0.474078
0053 12890 0.0689806 0.446241
0054 14720 0.0657071 0.42045
0055 16723 0.0605997 0.390516
0056 18977 0.0560931 0.363983
0057 21771 0.0521903 0.340113
0058 24858 0.0495603 0.320725
0059 28304 0.0472064 0.302534
0060 32104 0.0441354 0.282919
0061 36287 0.040701 0.263431
0062 41264 0.0377378 0.246251
0063 47048 0.0359677 0.232762
0064 53393 0.0341239 0.21956
0065 60486 0.0324135 0.206989
0066 68206 0.0299245 0.192898
0067 76925 0.0277256 0.180361
0068 87425 0.0261535 0.169853
0069 99121 0.0248782 0.160632
0070 112227 0.0236877 0.151779
0071 126441 0.0221938 0.142431
0072 141861 0.0206103 0.133309
0073 159921 0.0191673 0.125
0074 181241 0.0182374 0.118261
0075 204805 0.0173666 0.1119
0076 231041 0.0165837 0.105926
0077 259347 0.0154413 0.0992351
0078 290216 0.0143597 0.0930377
0079 327197 0.0134332 0.0874865
0080 370081 0.0128037 0.0828957
0081 417277 0.0121893 0.0784623
0082 469318 0.0116416 0.0743143
0083 525532 0.0108207 0.0696101
0084 587097 0.0100766 0.0653513
0085 661061 0.00946123 0.0615723
0086 746187 0.00902763 0.0584106
0087 839447 0.00859981 0.055331
0088 942397 0.00821508 0.052432
0089 1053291 0.00763807 0.0491506
0090 1174966 0.00711973 0.0461842
0091 1321353 0.00669452 0.0435547
0092 1489882 0.00638914 0.0413345
0093 1674385 0.00608802 0.0391726
0094 1877241 0.00581972 0.0371456
0095 2095921 0.00541622 0.0348485
0096 2334706 0.00505508 0.0327737
0097 2621922 0.00474982 0.0309112
0098 2953853 0.0045339 0.0293406
0099 3317325 0.00432172 0.0278189
0100 3715637 0.00413541 0.0264026


==> data/fond/P0_mu_1.00_hini_008.txt <==
itr dof err est
0000 5 1.90701 9.72247e-05
0001 6 2.02276 1.5857
0002 8 1.83264 38.6271
0003 11 2.22128 38.428
0004 14 2.58797 37.6423
0005 16 2.8389 37.6258
0006 17 3.6207 7.47394
0007 19 3.52835 22.4288
0008 21 3.00821 23.9474
0009 22 2.55005 20.4617
0010 24 1.97685 22.0061
0011 25 1.7616 17.9867
0012 27 1.72017 15.1889
0013 29 1.61131 11.8894
0014 31 1.43968 11.0154
0015 33 1.18072 10.1032
0016 37 1.1768 8.98312
0017 69 1.16119 8.20577
0018 101 1.1441 7.36516
0019 105 1.05417 7.01565
0020 111 1.047 6.39878
0021 115 0.99658 6.05583
0022 124 0.911456 5.72663
0023 135 0.851143 5.36772
0024 156 0.78384 4.84618
0025 161 0.689828 4.55784
0026 174 0.670418 4.3055
0027 192 0.603928 3.96921
0028 212 0.567385 3.72828
0029 270 0.515108 3.34694
0030 313 0.471955 3.07519
0031 353 0.42482 2.80056
0032 405 0.385417 2.58173
0033 469 0.373071 2.42982
0034 534 0.360014 2.28564
0035 605 0.325025 2.10696
0036 705 0.288499 1.92726
0037 833 0.274066 1.79192
0038 952 0.262677 1.68534
0039 1103 0.240121 1.54998
0040 1265 0.220365 1.4309
0041 1469 0.20512 1.33403
0042 1681 0.194588 1.25079
0043 1965 0.180983 1.16013
0044 2245 0.163564 1.06587
0045 2573 0.151438 0.992327
0046 3025 0.142989 0.927127
0047 3477 0.1354 0.869252
0048 3994 0.126908 0.811158
0049 4569 0.115831 0.747518
0050 5261 0.106235 0.693992
0051 6048 0.100337 0.651193
0052 6919 0.0948316 0.611249
0053 7976 0.0893079 0.570659
0054 9115 0.0813501 0.527051
0055 10505 0.075114 0.490459
0056 12051 0.0713167 0.461895
0057 13764 0.0674828 0.434026
0058 15697 0.0636647 0.406842
0059 17798 0.0583155 0.377183
0060 20309 0.053846 0.351437
0061 23309 0.0511187 0.330994
0062 26517 0.0483413 0.311629
0063 30258 0.0459304 0.293189
0064 34225 0.0422266 0.27242
0065 38724 0.0390653 0.254271
0066 44216 0.0367709 0.23902
0067 50299 0.0349089 0.225622
0068 57100 0.0332766 0.213058
0069 64562 0.0310405 0.199293
0070 72681 0.0287336 0.186101
0071 82319 0.0267643 0.174438
0072 93525 0.0254809 0.165025
0073 105826 0.0242011 0.155875
0074 119725 0.0230425 0.147155
0075 134453 0.0213336 0.137479
0076 151023 0.0198132 0.128751
0077 171069 0.0186545 0.121253
0078 193637 0.0177624 0.114816
0079 218517 0.0169316 0.108667
0080 246109 0.0160229 0.102426
0081 275585 0.0148453 0.0958183
0082 309051 0.0138142 0.0899235
0083 349597 0.013084 0.0849453
0084 394751 0.0124653 0.0804662
0085 444292 0.0119014 0.0762517
0086 498805 0.0111994 0.0717685
0087 557193 0.0104205 0.0673125
0088 624318 0.00970965 0.0632505
0089 705136 0.00922577 0.0598532
0090 794800 0.00879048 0.0567219
0091 892972 0.00840087 0.0537948
0092 1000625 0.00789786 0.0506403
0093 1115785 0.00736008 0.0475531
0094 1248711 0.00686494 0.0447217
0095 1408247 0.00652734 0.0423472
0096 1585507 0.00622305 0.0401541
0097 1779085 0.00594928 0.0381034
0098 1991281 0.00560048 0.0359037
0099 2217789 0.00522257 0.0337358
0100 2477778 0.00487512 0.0317459


==> data/fond/P1_mu_0.01_hini_001.txt <==
itr dof err est
0000 25 5.5112 43.9542
0001 29 5.29884 39.8997
0002 33 5.06509 35.5625
0003 37 4.74055 30.5649
0004 41 4.35398 24.6073
0005 53 4.1425 20.6032
0006 62 4.05306 18.812
0007 82 4.00415 17.862
0008 101 3.95819 16.884
0009 121 3.93423 15.7053
0010 133 3.91827 14.9349
0011 157 3.87959 12.9543
0012 177 3.86034 11.5515
0013 225 3.84149 9.88945
0014 241 3.79817 8.37155
0015 257 3.77768 7.33449
0016 273 3.76772 6.51984
0017 313 3.76577 6.0132
0018 365 3.75998 5.37086
0019 449 3.56785 4.82768
0020 533 3.56385 4.29125
0021 633 3.43558 4.17459
0022 753 3.29241 3.67108
0023 843 3.22859 3.37286
0024 985 3.18028 3.21558
0025 1129 3.11815 2.96534
0026 1293 2.99279 2.76501
0027 1517 2.87306 2.63547
0028 1661 2.79797 2.38847
0029 1977 2.67578 2.34075
0030 2257 2.5749 2.11909
0031 2409 2.52336 1.98372
0032 2705 2.46173 1.90879
0033 2897 2.40948 1.82594
0034 3165 2.34946 1.71657
0035 3489 2.26583 1.71549
0036 3753 2.22731 1.6154
0037 4029 2.18516 1.59107
0038 4309 2.13721 1.54391
0039 4709 2.06255 1.45863
0040 5185 1.98656 1.45287
0041 5493 1.94539 1.36932
0042 5957 1.89416 1.34315
0043 6389 1.83849 1.28545
0044 7057 1.76641 1.26834
0045 7593 1.70877 1.21994
0046 8049 1.67331 1.18878
0047 8537 1.62764 1.13455
0048 9041 1.58682 1.0802
0049 9657 1.53646 1.03749
0050 10221 1.49809 1.01506
0051 10697 1.4644 0.996239
0052 11269 1.42131 0.968399
0053 11797 1.39165 0.942652
0054 12457 1.35082 0.917812
0055 13065 1.31547 0.891081
0056 13765 1.27714 0.867113
0057 14323 1.25122 0.836945
0058 14989 1.21669 0.827681
0059 15593 1.18855 0.810081
0060 16273 1.15724 0.797514
0061 17101 1.11808 0.784415
0062 17873 1.08944 0.768001
0063 18649 1.0579 0.748305
0064 19499 1.02613 0.729268
0065 20405 0.998825 0.707095
0066 21445 0.967658 0.683149
0067 22377 0.940493 0.665743
0068 23265 0.912251 0.648545
0069 24245 0.885239 0.635211
0070 25169 0.860171 0.612208
0071 26197 0.834497 0.595593
0072 27189 0.80972 0.577899
0073 28297 0.784697 0.562768
0074 29245 0.765224 0.541945
0075 30233 0.74253 0.522884
0076 31457 0.716463 0.510502
0077 32577 0.695142 0.499281
0078 33737 0.675917 0.487522
0079 34881 0.657247 0.470129
0080 36105 0.637831 0.456083
0081 37401 0.615109 0.443801
0082 38825 0.593796 0.435852
0083 40113 0.575906 0.423237
0084 41445 0.558647 0.415278
0085 42913 0.539394 0.400204
0086 44369 0.522674 0.391845
0087 45773 0.506559 0.379615
0088 47353 0.490033 0.372288
0089 48941 0.473956 0.358137
0090 50509 0.45939 0.348142
0091 51993 0.44475 0.335973
0092 53665 0.430252 0.327632
0093 55245 0.416754 0.318401
0094 56761 0.404918 0.309331
0095 58425 0.391949 0.298008
0096 60089 0.379877 0.291658
0097 61821 0.367767 0.282472
0098 63737 0.355334 0.274458
0099 65489 0.344624 0.265587
0100 67253 0.334266 0.257591


==> data/fond/P1_mu_0.01_hini_004.txt <==
itr dof err est
0000 25 26.3496 226.354
0001 33 13.4565 178.68
0002 37 8.18376 149.295
0003 41 6.55387 116.491
0004 49 6.85832 97.9846
0005 57 7.1047 74.7921
0006 65 6.13298 68.7734
0007 69 5.67029 65.2614
0008 73 5.24307 61.3451
0009 81 4.94293 53.2636
0010 89 4.65774 43.981
0011 93 4.41414 39.9811
0012 97 4.14171 35.7017
0013 105 3.25885 24.6382
0014 113 3.06975 22.0449
0015 121 2.85341 19.0536
0016 226 2.77531 17.8775
0017 293 2.71424 16.8879
0018 313 2.6852 15.6193
0019 333 2.64622 14.1925
0020 357 2.59425 12.2336
0021 369 2.57958 11.4639
0022 417 2.55186 9.85701
0023 429 2.48938 8.81713
0024 445 2.44432 7.67693
0025 461 2.42529 6.80178
0026 497 2.41897 6.18872
0027 549 2.41031 5.52698
0028 701 2.3474 4.92913
0029 769 2.12601 4.3811
0030 873 1.9432 4.17452
0031 937 1.93324 3.65542
0032 1101 1.65261 3.25582
0033 1265 1.58009 3.047
0034 1429 1.49446 2.80676
0035 1593 1.32166 2.49563
0036 1861 1.16519 2.3456
0037 2065 1.06954 2.08103
0038 2269 1.02081 1.86368
0039 2581 0.918913 1.73645
0040 2833 0.866904 1.57373
0041 3105 0.797502 1.44064
0042 3421 0.725802 1.35405
0043 3917 0.633416 1.24002
0044 4345 0.567314 1.121
0045 4777 0.502488 1.03769
0046 5257 0.442958 0.92969
0047 5777 0.401298 0.849566
0048 6225 0.369645 0.792793
0049 6897 0.337558 0.724833
0050 7753 0.299795 0.654843
0051 8389 0.266094 0.600464
0052 9113 0.235599 0.55658
0053 9849 0.211557 0.503316
0054 10737 0.190325 0.457967
0055 11593 0.169464 0.419684
0056 12629 0.151019 0.383454
0057 14057 0.128193 0.344355
0058 15385 0.112419 0.308645
0059 16581 0.101052 0.279747
0060 18081 0.0910621 0.254656
0061 19705 0.0783999 0.233369
0062 21529 0.0699162 0.209081
0063 23277 0.0626959 0.191648
0064 25457 0.0542177 0.17313
0065 27769 0.0471107 0.157722
0066 30281 0.0412264 0.140769
0067 32733 0.037021 0.12857
0068 35629 0.0324747 0.116481
0069 38829 0.0283933 0.105515
0070 42305 0.0248585 0.0960411
0071 45953 0.0222474 0.0871375
0072 50281 0.0194223 0.07845
0073 54557 0.0170157 0.0708047
0074 59413 0.0152146 0.063933
0075 64629 0.013598 0.0581774
0076 70757 0.0119144 0.0526347
0077 77385 0.0105685 0.0478029
0078 84853 0.00921871 0.0430776
0079 92833 0.00810339 0.0390058
0080 101097 0.00718721 0.0351876
0081 110325 0.00633783 0.0318853
0082 120433 0.00559116 0.028973
0083 131301 0.00501436 0.0263899
0084 143889 0.00444634 0.0240387
0085 158037 0.00391924 0.021686
0086 173453 0.00345005 0.0196178
0087 189377 0.00305959 0.0177073
0088 207349 0.00269887 0.0160241
0089 226005 0.00240557 0.0146374
0090 246953 0.00215468 0.0133205
0091 270689 0.00192549 0.012149
0092 297601 0.00170422 0.0109802
0093 326289 0.00148863 0.00997443
0094 357253 0.00129589 0.00899524
0095 390689 0.00114076 0.00816538
0096 426829 0.00101858 0.0074558
0097 466517 0.000909025 0.00680588
0098 510441 0.000816683 0.00622542
0099 560581 0.000731547 0.0056509
0100 615525 0.000648641 0.00512446


==> data/fond/P1_mu_0.01_hini_008.txt <==
itr dof err est
0000 25 79.6254 582.465
0001 33 34.6719 395.169
0002 37 14.9014 279.504
0003 41 19.7643 106.371
0004 49 23.9564 176.301
0005 53 17.1964 147.067
0006 61 12.7697 147.938
0007 69 8.19627 149.287
0008 73 6.5566 116.479
0009 81 6.83897 97.9775
0010 89 7.06315 74.7867
0011 97 5.92557 68.7722
0012 101 5.39023 65.2626
0013 105 4.90259 61.3487
0014 113 4.56914 53.1182
0015 121 4.25937 43.9838
0016 125 3.99128 39.9842
0017 129 3.68749 35.705
0018 137 2.65716 24.6424
0019 145 2.42106 22.0497
0020 153 2.13965 19.0594
0021 298 2.05505 17.8653
0022 389 1.99095 16.8585
0023 409 1.95116 15.5873
0024 429 1.89713 14.1572
0025 453 1.82394 12.1926
0026 465 1.80301 11.4202
0027 513 1.76314 9.80656
0028 529 1.63969 8.38304
0029 545 1.59128 7.33715
0030 561 1.56767 6.52698
0031 601 1.56305 6.02032
0032 653 1.54819 5.32052
0033 785 1.53544 4.77195
0034 869 1.31561 4.08643
0035 969 1.1314 3.66187
0036 1061 1.02824 3.41209
0037 1201 1.01977 3.02038
0038 1373 0.75544 2.67446
0039 1497 0.711737 2.42427
0040 1705 0.614548 2.16762
0041 1921 0.484788 1.91209
0042 2177 0.476515 1.65607
0043 2369 0.472578 1.4914
0044 2709 0.369512 1.36206
0045 3093 0.312721 1.21633
0046 3373 0.288196 1.08538
0047 3777 0.24131 0.939267
0048 4241 0.205772 0.851775
0049 4633 0.17818 0.786582
0050 5297 0.153593 0.686112
0051 6057 0.139783 0.618674
0052 6645 0.110787 0.554645
0053 7217 0.098435 0.495472
0054 7925 0.096855 0.442366
0055 8753 0.0846752 0.401519
0056 9905 0.0698634 0.355781
0057 11197 0.0552106 0.310359
0058 12329 0.0484735 0.278288
0059 13561 0.0447928 0.250621
0060 15153 0.0387039 0.227184
0061 16665 0.034411 0.202968
0062 18417 0.0305759 0.183937
0063 20449 0.0260858 0.164259
0064 22733 0.0222913 0.146037
0065 25137 0.01948 0.130592
0066 27977 0.0168215 0.117325
0067 30913 0.0149659 0.105262
0068 34457 0.0130039 0.0947219
0069 38001 0.0115715 0.0851565
0070 42445 0.00991203 0.0756549
0071 46729 0.00868744 0.06812
0072 51633 0.00770039 0.061029
0073 57001 0.0066923 0.0554645
0074 63269 0.00602427 0.0500941
0075 70081 0.00542327 0.0450327
0076 77497 0.00483016 0.0404768
0077 85921 0.00412294 0.0362461
0078 94849 0.00368291 0.0326324
0079 104293 0.00333159 0.0296071
0080 114869 0.00302579 0.0268266
0081 127153 0.00272142 0.0243499
0082 141089 0.00240596 0.0218988
0083 156037 0.00214464 0.0197553
0084 172009 0.00186696 0.017751
0085 189745 0.00166415 0.0160339
0086 208305 0.00151411 0.0146058
0087 229845 0.00136125 0.0132507
0088 253609 0.00125126 0.0120488
0089 280329 0.00112158 0.0108689
0090 309769 0.000996059 0.00983787
0091 340897 0.000885558 0.00886474
0092 374221 0.000802121 0.0080432
0093 411069 0.000723487 0.00733363
0094 451421 0.000663047 0.00668324
0095 497053 0.00061319 0.00609487
0096 548241 0.000548826 0.00551604
0097 604329 0.000491791 0.00500948
0098 664313 0.000435831 0.00451739
0099 728297 0.000392985 0.00410687
0100 798041 0.0003607 0.00375123


==> data/fond/P1_mu_0.10_hini_001.txt <==
itr dof err est
0000 25 3.70151 27.656
0001 29 3.58639 25.1303
0002 33 3.46052 22.4356
0003 37 3.28594 19.4288
0004 41 3.08102 15.9202
0005 53 2.94324 13.0445
0006 62 2.87756 11.7553
0007 82 2.81391 11.1869
0008 101 2.75687 10.6065
0009 121 2.74253 9.91862
0010 133 2.73296 9.46147
0011 157 2.70964 8.24549
0012 177 2.69979 7.44622
0013 193 2.6751 6.47306
0014 237 2.66721 5.57949
0015 257 2.65669 4.94499
0016 277 2.65092 4.41384
0017 341 2.47279 3.97301
0018 421 2.31921 3.80979
0019 497 2.2259 3.59886
0020 589 2.19885 3.16564
0021 721 1.95188 2.80933
0022 833 1.88384 2.7258
0023 933 1.79908 2.46466
0024 1053 1.63155 2.26119
0025 1273 1.47629 2.1501
0026 1441 1.38151 1.9625
0027 1621 1.34246 1.79516
0028 1787 1.2474 1.70244
0029 1993 1.17178 1.58611
0030 2181 1.10444 1.46839
0031 2437 1.02799 1.43235
0032 2693 0.97365 1.30687
0033 2857 0.914911 1.2158
0034 3041 0.874792 1.10773
0035 3393 0.806092 1.07714
0036 3609 0.763188 1.0079
0037 3953 0.691753 0.934842
0038 4321 0.640248 0.901484
0039 4657 0.599357 0.82855
0040 4993 0.567854 0.785721
0041 5585 0.509285 0.734555
0042 5921 0.47684 0.687469
0043 6529 0.421433 0.638729
0044 6977 0.394033 0.595748
0045 7485 0.369021 0.549008
0046 8001 0.343985 0.513724
0047 8565 0.314059 0.472798
0048 9281 0.281054 0.456192
0049 9873 0.260027 0.420161
0050 10625 0.236315 0.387802
0051 11505 0.21466 0.361758
0052 12281 0.197558 0.331944
0053 13193 0.176221 0.306363
0054 14033 0.161377 0.286292
0055 15253 0.142725 0.262541
0056 16209 0.131918 0.239268
0057 17373 0.117426 0.224744
0058 18565 0.105365 0.207199
0059 19949 0.0939695 0.191332
0060 21201 0.0871468 0.17245
0061 22677 0.0796105 0.158471
0062 24273 0.071097 0.145222
0063 25749 0.0643731 0.135597
0064 27817 0.057453 0.123695
0065 29917 0.0513048 0.113872
0066 31957 0.0463997 0.104154
0067 34137 0.0421097 0.0959232
0068 36581 0.0379474 0.087137
0069 39181 0.0340919 0.0801246
0070 41877 0.0311537 0.0736206
0071 44849 0.0279608 0.0679181
0072 48073 0.025311 0.0623344
0073 51417 0.0228305 0.0576595
0074 54849 0.0207414 0.0528587
0075 58649 0.0186568 0.048725
0076 62733 0.0166713 0.0446052
0077 67097 0.0148626 0.0409126
0078 71865 0.0132752 0.03761
0079 77125 0.0118403 0.0345669
0080 82945 0.0106617 0.0317384
0081 89201 0.0095273 0.0291853
0082 95977 0.00843913 0.026649
0083 103369 0.00741206 0.0243933
0084 111325 0.00657597 0.0222015
0085 119789 0.00587354 0.020264
0086 129141 0.00525111 0.0185343
0087 139301 0.0046815 0.0169442
0088 150573 0.00409112 0.0155278
0089 162981 0.00364086 0.0141995
0090 176429 0.00318961 0.0129185
0091 191493 0.00279565 0.0117729
0092 207337 0.0024882 0.0106894
0093 224465 0.00221776 0.00972882
0094 242861 0.00196082 0.00890334
0095 263517 0.00172846 0.00812176
0096 286197 0.00154741 0.00745364
0097 311317 0.00136296 0.00676512
0098 338269 0.00119139 0.00617251
0099 367717 0.00105895 0.00559855
0100 399797 0.000937593 0.00509042


==> data/fond/P1_mu_0.10_hini_004.txt <==
itr dof err est
0000 25 16.0901 135.368
0001 33 8.64113 110.402
0002 37 5.43268 94.8431
0003 41 3.67574 77.8515
0004 49 3.9479 64.198
0005 57 4.32457 46.5559
0006 65 3.68129 42.6192
0007 73 3.06707 38.014
0008 81 2.84902 33.229
0009 89 2.64291 27.5714
0010 97 2.28908 22.4092
0011 105 1.71861 15.9029
0012 117 1.45235 12.9894
0013 121 1.34116 11.8232
0014 226 1.26607 11.0865
0015 297 1.20574 10.316
0016 317 1.18056 9.52236
0017 341 1.13264 8.4178
0018 361 1.09629 7.45691
0019 377 1.04483 6.72639
0020 409 0.989674 5.81902
0021 437 0.969643 5.15282
0022 457 0.942434 4.46947
0023 485 0.932272 4.02353
0024 521 0.928159 3.7425
0025 589 0.914931 3.2052
0026 757 0.652497 2.80844
0027 809 0.641702 2.51776
0028 921 0.494922 2.30888
0029 993 0.488878 2.07984
0030 1161 0.481257 1.83257
0031 1337 0.30219 1.53907
0032 1481 0.293918 1.3817
0033 1613 0.288197 1.22357
0034 1825 0.252772 1.0867
0035 2053 0.212907 0.97914
0036 2333 0.151781 0.876575
0037 2529 0.147129 0.787277
0038 2849 0.143701 0.706219
0039 3329 0.10109 0.61627
0040 3801 0.081877 0.543169
0041 4217 0.0792155 0.481908
0042 4585 0.0761121 0.433144
0043 5029 0.0665427 0.38616
0044 5753 0.0521848 0.339198
0045 6401 0.0474003 0.303249
0046 7333 0.0410512 0.267951
0047 8181 0.0335327 0.238134
0048 9089 0.0279796 0.213028
0049 10089 0.0263638 0.190731
0050 11201 0.0240181 0.169004
0051 12529 0.0205892 0.152032
0052 13797 0.0169628 0.136778
0053 15605 0.0148181 0.121551
0054 17317 0.0139369 0.108582
0055 19233 0.0118647 0.0975914
0056 21537 0.00975616 0.0860177
0057 23897 0.00885189 0.0774216
0058 26485 0.00802018 0.0699911
0059 29481 0.00732205 0.0627433
0060 32937 0.00637552 0.056225
0061 36565 0.00550978 0.0503395
0062 40453 0.00490596 0.0452092
0063 44985 0.00420222 0.0405115
0064 49809 0.00373661 0.0365574
0065 54981 0.003477 0.0330287
0066 60977 0.00318244 0.0299394
0067 67681 0.00285492 0.0269286
0068 75049 0.00247808 0.0242723
0069 83021 0.00214 0.0217673
0070 91993 0.00194888 0.0195745
0071 101657 0.00178803 0.0177415
0072 112337 0.00162634 0.0160605
0073 124305 0.00147662 0.0145867
0074 137333 0.00130638 0.0131471
0075 151969 0.00117006 0.0118949
0076 167753 0.0010454 0.0107124
0077 184933 0.000932146 0.00968856
0078 203397 0.000853275 0.00881238
0079 224333 0.000783949 0.00799593
0080 247769 0.000722664 0.00727741
0081 273233 0.000642495 0.00657435
0082 301881 0.000572826 0.00595895
0083 332289 0.000507523 0.00538043
0084 365189 0.000463023 0.00488805
0085 400737 0.000426453 0.00446056
0086 440593 0.000390888 0.00405827
0087 484201 0.000362238 0.00371382
0088 533089 0.000323859 0.00335975
0089 586585 0.000292169 0.00305987
0090 645237 0.000259538 0.00276236
0091 707673 0.000233954 0.00251221
0092 775081 0.000215574 0.00229754
0093 848929 0.000198999 0.00209889
0094 931101 0.000185421 0.00192423
0095 1023049 0.000167983 0.00174952
0096 1122925 0.000151414 0.00159277
0097 1234833 0.000135387 0.00144509
0098 1353057 0.000121848 0.00131329
0099 1479589 0.000111536 0.00120042
0100 1616121 0.00010322 0.00110121


==> data/fond/P1_mu_0.10_hini_008.txt <==
itr dof err est
0000 25 40.4964 346.992
0001 33 19.7821 244.245
0002 37 10.2311 172.843
0003 41 8.6298 30.9643
0004 49 11.7298 96.5457
0005 53 8.44239 80.2744
0006 61 7.01884 87.865
0007 69 5.412 94.8351
0008 73 3.56709 77.8238
0009 81 3.85935 64.1636
0010 89 4.25689 46.5051
0011 93 3.90931 44.6067
0012 101 3.23842 40.4509
0013 105 2.90702 37.9895
0014 113 2.67352 33.205
0015 121 2.45285 27.5468
0016 125 2.28489 25.0706
0017 129 2.09273 22.4288
0018 137 1.40862 15.8585
0019 145 1.19609 13.98
0020 153 0.910363 11.7623
0021 298 0.884042 11.0201
0022 389 0.861618 10.3935
0023 409 0.827084 9.60782
0024 429 0.773643 8.71197
0025 449 0.702088 7.66033
0026 465 0.680024 7.05829
0027 481 0.525342 6.13329
0028 525 0.485356 5.24086
0029 545 0.423634 4.56477
0030 561 0.386964 4.02493
0031 597 0.378751 3.67006
0032 649 0.357958 3.27221
0033 749 0.333097 2.83804
0034 825 0.312491 2.54974
0035 877 0.286503 2.22584
0036 981 0.276649 1.99003
0037 1117 0.267465 1.80744
0038 1261 0.172322 1.56546
0039 1405 0.157283 1.40989
0040 1541 0.146511 1.25686
0041 1685 0.133369 1.0912
0042 1877 0.12842 0.982733
0043 2145 0.0976669 0.887019
0044 2345 0.0895855 0.792834
0045 2697 0.0833385 0.703834
0046 3017 0.0775969 0.619139
0047 3545 0.0534766 0.53457
0048 3937 0.0489654 0.476387
0049 4333 0.0445373 0.430703
0050 4833 0.0395031 0.381223
0051 5453 0.0354111 0.335244
0052 6045 0.0326724 0.298461
0053 7025 0.0285772 0.264369
0054 7841 0.0242939 0.235627
0055 8697 0.0220307 0.210985
0056 9849 0.0178624 0.187253
0057 10949 0.0157935 0.165674
0058 12225 0.0142407 0.147613
0059 13569 0.0130008 0.133351
0060 15369 0.0119857 0.118776
0061 17081 0.010809 0.105831
0062 19093 0.00968854 0.0944222
0063 21341 0.0080405 0.0838157
0064 23849 0.00717343 0.0755403
0065 26569 0.00655666 0.0679076
0066 29617 0.00607759 0.0610427
0067 33113 0.00529032 0.0546427
0068 36685 0.0047302 0.0491296
0069 40609 0.00419196 0.0440254
0070 45057 0.00378172 0.0395663
0071 50037 0.00341409 0.0356864
0072 55757 0.00305399 0.032139
0073 61805 0.00282396 0.0291549
0074 68665 0.00250344 0.026116
0075 76185 0.00223315 0.0235407
0076 84297 0.00198244 0.0211718
0077 93373 0.00179765 0.0191097
0078 103289 0.0016381 0.0172847
0079 114417 0.00151265 0.0156498
0080 126849 0.00135947 0.0141456
0081 140241 0.00121383 0.0127628
0082 155381 0.00107146 0.0115015
0083 171713 0.000957142 0.0103702
0084 189489 0.000874611 0.00940322
0085 208561 0.00080421 0.00854417
0086 230513 0.000744219 0.00776315
0087 254845 0.00067581 0.00702483
0088 281077 0.000604411 0.00636304
0089 310949 0.000535302 0.00574151
0090 342565 0.000478857 0.00519385
0091 376361 0.000437127 0.00472515
0092 412681 0.000404059 0.00431253
0093 453993 0.000374735 0.00393535
0094 499993 0.000342688 0.00358024
0095 550333 0.000307736 0.00324519
0096 606633 0.000275319 0.00294377
0097 666441 0.000246688 0.00266762
0098 730729 0.000224427 0.00243084
0099 799609 0.000207621 0.00222476
0100 876093 0.000191756 0.00203287


==> data/fond/P1_mu_1.00_hini_001.txt <==
itr dof err est
0000 25 1.72893 12.7973
0001 33 1.64363 10.5071
0002 37 1.58137 9.28897
0003 41 1.50893 7.93513
0004 49 1.45729 6.84443
0005 57 1.39676 5.50544
0006 77 1.32641 5.28685
0007 97 1.23875 5.06356
0008 117 1.23183 4.76259
0009 129 1.22751 4.58051
0010 157 1.21365 4.00672
0011 181 1.20555 3.55983
0012 205 1.13628 3.07607
0013 277 0.904299 2.68059
0014 317 0.899187 2.30959
0015 413 0.72805 2.24483
0016 449 0.723739 1.96702
0017 521 0.673448 1.72724
0018 637 0.487809 1.52341
0019 685 0.481894 1.29722
0020 797 0.433062 1.21248
0021 913 0.404305 1.08819
0022 1045 0.33106 0.961071
0023 1137 0.2746 0.861725
0024 1197 0.273829 0.811188
0025 1409 0.228176 0.702253
0026 1565 0.198025 0.660855
0027 1753 0.161256 0.583553
0028 1901 0.159195 0.508378
0029 2165 0.141376 0.452937
0030 2461 0.109409 0.422039
0031 2737 0.0953931 0.371668
0032 3041 0.0782325 0.330931
0033 3377 0.0653444 0.29075
0034 3705 0.0642209 0.257297
0035 4129 0.0574792 0.232829
0036 4629 0.0432224 0.206991
0037 5169 0.0376022 0.18214
0038 5713 0.0326166 0.162216
0039 6397 0.0272324 0.143697
0040 7081 0.024429 0.129191
0041 7753 0.0221357 0.116366
0042 8581 0.0181579 0.104322
0043 9565 0.0156771 0.0934542
0044 10529 0.0143647 0.0842369
0045 11717 0.0118958 0.0747469
0046 12853 0.010308 0.0671304
0047 14265 0.00936596 0.0598446
0048 15825 0.00831075 0.054165
0049 17653 0.00692459 0.048115
0050 19385 0.00610393 0.0435334
0051 21489 0.00521739 0.039025
0052 23785 0.00463463 0.0347607
0053 26401 0.00402097 0.0313022
0054 29389 0.00368787 0.0280236
0055 32393 0.00333641 0.0253512
0056 35725 0.00293787 0.0227827
0057 39609 0.00260821 0.0206352
0058 43805 0.00221111 0.0184625
0059 48561 0.00193842 0.0165894
0060 53497 0.00171956 0.0149877
0061 59233 0.00157361 0.0135593
0062 65229 0.00137831 0.0122383
0063 71945 0.00121647 0.011072
0064 79849 0.00107937 0.00996389
0065 88169 0.000973917 0.00896663
0066 97109 0.000872097 0.00812007
0067 107313 0.000781896 0.00734349
0068 118613 0.000706921 0.00665163
0069 130765 0.000630247 0.00601065
0070 144037 0.000562787 0.00545659
0071 159065 0.00050508 0.00492084
0072 175557 0.000449958 0.00444833
0073 193161 0.000407807 0.004039
0074 213065 0.000369712 0.00366226
0075 234389 0.000339339 0.0033371
0076 257605 0.000304545 0.00302028
0077 283553 0.000272729 0.00274932
0078 312549 0.000243895 0.00248913
0079 343873 0.00021867 0.00225361
0080 377073 0.00019997 0.00205379
0081 414017 0.000183582 0.00187153
0082 455641 0.000168321 0.00170673
0083 499525 0.000151728 0.00155047
0084 547529 0.000136793 0.00141431
0085 602325 0.00012372 0.00128916
0086 661205 0.000111193 0.00116752
0087 724085 0.000101625 0.00106564
0088 792441 9.28452e-05 0.000972937
0089 870433 8.55593e-05 0.000888407
0090 953477 7.84063e-05 0.000810653
0091 1041977 7.10522e-05 0.000739758
0092 1142473 6.45416e-05 0.000676787
0093 1254113 5.78003e-05 0.000614429
0094 1372153 5.25673e-05 0.000560507
0095 1497497 4.83973e-05 0.00051349
0096 1637997 4.45592e-05 0.000470038
0097 1794105 4.13982e-05 0.000431108
0098 1961121 3.7497e-05 0.000392943
0099 2141249 3.40696e-05 0.000359548
0100 2346109 3.11018e-05 0.000329907


==> data/fond/P1_mu_1.00_hini_004.txt <==
itr dof err est
0000 25 5.69534 50.1153
0001 33 3.61977 46.8833
0002 37 2.64748 44.1661
0003 41 1.73831 40.9972
0004 49 1.65982 32.8033
0005 57 1.86365 21.6029
0006 65 1.63653 19.4804
0007 73 1.35552 17.0227
0008 81 1.21913 15.0715
0009 89 1.07951 12.5913
0010 93 1.01865 11.5197
0011 97 0.949667 10.3819
0012 105 0.709014 7.81527
0013 113 0.588563 6.68263
0014 121 0.412789 5.27879
0015 246 0.387673 4.62348
0016 321 0.370694 4.16887
0017 345 0.331352 3.68386
0018 361 0.310836 3.36913
0019 377 0.263368 2.97825
0020 409 0.209127 2.55785
0021 445 0.190372 2.22047
0022 469 0.18232 2.04014
0023 497 0.162101 1.76934
0024 557 0.149435 1.55993
0025 609 0.128415 1.32879
0026 701 0.111944 1.15817
0027 817 0.103561 1.01148
0028 897 0.0914319 0.895004
0029 969 0.0839965 0.831148
0030 1085 0.0800817 0.753997
0031 1197 0.0732245 0.678914
0032 1325 0.0669012 0.605767
0033 1533 0.0498197 0.527213
0034 1709 0.0440226 0.461351
0035 1929 0.0414351 0.422595
0036 2161 0.0363377 0.37125
0037 2445 0.0319863 0.329654
0038 2721 0.0287343 0.291825
0039 3057 0.0261157 0.258413
0040 3457 0.0223303 0.232705
0041 3865 0.0197979 0.205817
0042 4301 0.0175139 0.183068
0043 4829 0.0156539 0.162621
0044 5425 0.013818 0.143677
0045 6065 0.01281 0.129357
0046 6705 0.0117415 0.11635
0047 7525 0.00984024 0.104421
0048 8397 0.00872787 0.0932119
0049 9397 0.00785533 0.0837745
0050 10521 0.00682573 0.0736059
0051 11657 0.00618167 0.0662546
0052 13161 0.00556551 0.0588256
0053 14633 0.00507264 0.0530715
0054 16377 0.00450735 0.0474067
0055 18169 0.00406901 0.0427415
0056 20225 0.00358522 0.0381044
0057 22609 0.00325439 0.0340382
0058 25017 0.00294361 0.030844
0059 28085 0.00263903 0.0276867
0060 31217 0.00236459 0.0248426
0061 34541 0.00211303 0.022343
0062 38309 0.00189132 0.0201973
0063 42757 0.0016998 0.0180621
0064 47313 0.00151635 0.0162799
0065 52325 0.00138578 0.0147217
0066 58065 0.00126448 0.0133026
0067 64117 0.00113318 0.0120043
0068 70949 0.00101919 0.0108779
0069 78765 0.000908812 0.00978696
0070 87153 0.000821964 0.00882607
0071 96389 0.000747121 0.00796824
0072 106977 0.000680944 0.00719846
0073 117961 0.000620616 0.00654463
0074 129881 0.000560205 0.00593129
0075 143457 0.000505445 0.00538579
0076 158577 0.000449175 0.00484944
0077 175025 0.000407278 0.00439012
0078 192689 0.000372133 0.0039856
0079 213145 0.000340603 0.00361375
0080 234601 0.000312201 0.00328855
0081 257717 0.000281762 0.00298428
0082 283741 0.000254737 0.00271818
0083 313081 0.000227619 0.00245696
0084 343969 0.000206443 0.00223129
0085 377241 0.000189896 0.0020349
0086 414857 0.000174088 0.00185339
0087 456741 0.000160386 0.00169006
0088 500905 0.000144992 0.00153521
0089 549545 0.000131449 0.00140056
0090 604949 0.000118481 0.00127411
0091 664353 0.000106808 0.00115585
0092 727465 9.81234e-05 0.00105539
0093 797045 9.011e-05 0.000963206
0094 875273 8.32586e-05 0.000880564
0095 958873 7.59725e-05 0.000802686
0096 1048149 6.89572e-05 0.000732871
0097 1149697 6.2814e-05 0.00067103
0098 1262433 5.62456e-05 0.000608115
0099 1381389 5.13828e-05 0.000555194
0100 1509393 4.73186e-05 0.000508012


==> data/fond/P1_mu_1.00_hini_008.txt <==
itr dof err est
0000 25 10.0899 129.189
0001 33 6.53524 98.3817
0002 37 4.76119 73.9066
0003 41 3.39293 19.2842
0004 45 2.91423 31.7304
0005 53 2.64255 36.485
0006 61 2.52721 40.5843
0007 69 2.64743 44.1618
0008 73 1.73746 40.9963
0009 81 1.66489 32.8417
0010 85 1.72771 27.7868
0011 89 1.86288 21.6018
0012 93 1.75449 20.5731
0013 101 1.50814 18.3296
0014 105 1.35428 17.0226
0015 113 1.21775 15.0714
0016 121 1.07795 12.5911
0017 125 1.017 11.5195
0018 129 0.947892 10.3817
0019 137 0.706638 7.81501
0020 145 0.585699 6.68232
0021 153 0.408694 5.2784
0022 318 0.384609 4.62266
0023 417 0.368348 4.16807
0024 441 0.329009 3.68262
0025 465 0.302269 3.23977
0026 481 0.20947 2.68872
0027 533 0.193469 2.33568
0028 557 0.179081 2.09003
0029 589 0.161353 1.81556
0030 633 0.145282 1.6047
0031 701 0.124589 1.34903
0032 765 0.107516 1.19052
0033 889 0.0963296 1.03886
0034 993 0.0814198 0.890856
0035 1073 0.0739446 0.821767
0036 1185 0.0697444 0.746032
0037 1293 0.0618511 0.672941
0038 1425 0.0542614 0.598073
0039 1601 0.0467241 0.51199
0040 1793 0.0427695 0.458169
0041 2005 0.0395627 0.418068
0042 2273 0.0340229 0.365887
0043 2561 0.0298055 0.323869
0044 2837 0.0264514 0.287032
0045 3185 0.0232641 0.251972
0046 3521 0.0213333 0.228505
0047 3921 0.0191827 0.204011
0048 4417 0.0166363 0.179613
0049 4913 0.0148375 0.161552
0050 5513 0.0131169 0.143313
0051 6129 0.012055 0.129102
0052 6809 0.0108346 0.115429
0053 7553 0.00977322 0.103706
0054 8417 0.00866 0.0928244
0055 9433 0.00780016 0.0835027
0056 10549 0.00676241 0.0733867
0057 11797 0.00612964 0.0661102
0058 13277 0.00550866 0.0587547
0059 14753 0.00501974 0.053027
0060 16497 0.00443823 0.0473326
0061 18273 0.00399532 0.0427172
0062 20337 0.00350782 0.0380672
0063 22689 0.00317065 0.0340525
0064 25009 0.00288803 0.0308717
0065 27989 0.00262864 0.0277695
0066 31105 0.00234962 0.0249161
0067 34601 0.0020919 0.022374
0068 38421 0.00186941 0.0202033
0069 42817 0.00167728 0.0180914
0070 47337 0.00151491 0.0162923
0071 52345 0.00138435 0.0147356
0072 58093 0.00126354 0.0133169
0073 64177 0.00113067 0.0120095
0074 71033 0.00101627 0.0108825
0075 78841 0.000906143 0.00979084
0076 87225 0.000818062 0.00882796
0077 96409 0.000743826 0.00797504
0078 107065 0.000676366 0.00719867
0079 118005 0.000619049 0.00654215
0080 129937 0.000559341 0.00593071
0081 143541 0.000504212 0.00538371
0082 158697 0.000447697 0.00484593
0083 175165 0.000406755 0.00438981
0084 192905 0.00037134 0.00398318
0085 213449 0.0003397 0.00361056
0086 234881 0.000311222 0.00328586
0087 258049 0.000280792 0.00298199
0088 284021 0.000254281 0.00271625
0089 313377 0.000227251 0.00245525
0090 344321 0.000206072 0.00222959
0091 377769 0.000189474 0.0020329
0092 415453 0.00017361 0.00185123
0093 457113 0.000160156 0.00168901
0094 501337 0.000144803 0.0015344
0095 550065 0.000131228 0.00139967
0096 605489 0.000118353 0.00127314
0097 664817 0.000106724 0.00115514
0098 728049 9.8025e-05 0.00105464
0099 797677 9.00313e-05 0.000962567
0100 875973 8.31917e-05 0.000879994


==> data/fond/P2_mu_0.01_hini_001.txt <==
itr dof err est
0000 61 4.27487 31.1723
0001 79 4.13745 25.8423
0002 88 4.06515 22.7782
0003 97 3.99146 19.2516
0004 115 3.9448 16.1091
0005 133 3.88819 12.5727
0006 181 3.83957 11.7523
0007 217 3.79277 11.0451
0008 247 3.77278 10.1416
0009 283 3.7679 8.7091
0010 301 3.76545 7.89483
0011 328 3.75665 7.04655
0012 364 3.74941 6.17948
0013 445 3.74097 4.76784
0014 499 3.73848 4.02188
0015 589 3.69815 3.59063
0016 697 3.55098 3.32745
0017 874 3.44825 3.43095
0018 1054 3.35857 3.01803
0019 1234 3.22235 2.75181
0020 1456 3.18055 2.66954
0021 1663 3.11019 2.51678
0022 1897 2.98535 2.31859
0023 2167 2.90397 2.10044
0024 2398 2.86576 2.16754
0025 2650 2.7921 2.03355
0026 2866 2.76266 1.90495
0027 3127 2.69272 1.75622
0028 3421 2.65878 1.77376
0029 3826 2.57038 1.70817
0030 4105 2.51917 1.57783
0031 4480 2.48774 1.57427
0032 4885 2.41128 1.524
0033 5290 2.34974 1.45541
0034 5737 2.30391 1.46423
0035 6079 2.26211 1.42108
0036 6475 2.22384 1.35218
0037 6790 2.18957 1.28707
0038 7237 2.15409 1.2626
0039 7696 2.1101 1.22642
0040 8128 2.05953 1.20111
0041 8584 2.03227 1.176
0042 9043 2.00543 1.13561
0043 9502 1.96385 1.10271
0044 9826 1.94044 1.07605
0045 10354 1.90737 1.0553
0046 10813 1.87817 1.05387
0047 11290 1.84731 1.01651
0048 11839 1.81228 0.977455
0049 12277 1.783 0.963452
0050 12871 1.75575 0.97116
0051 13438 1.72646 0.946854
0052 13924 1.6975 0.925949
0053 14392 1.67771 0.899328
0054 15073 1.64949 0.895231
0055 15559 1.62393 0.883869
0056 16054 1.59968 0.866467
0057 16603 1.57791 0.824385
0058 17104 1.557 0.813448
0059 17707 1.53326 0.819231
0060 18337 1.50732 0.809499
0061 18886 1.48343 0.794368
0062 19498 1.46232 0.791017
0063 20197 1.44066 0.785381
0064 20908 1.41426 0.768455
0065 21439 1.39565 0.754767
0066 22192 1.37548 0.754485
0067 22939 1.35163 0.745233
0068 23578 1.32972 0.734566
0069 24172 1.31408 0.712597
0070 25006 1.29108 0.689129
0071 25717 1.2736 0.687749
0072 26437 1.2535 0.683595
0073 27283 1.22997 0.671769
0074 28000 1.2117 0.662911
0075 28873 1.19315 0.665122
0076 29674 1.17537 0.643772
0077 30475 1.15443 0.630754
0078 31174 1.13854 0.615949
0079 32245 1.11685 0.613205
0080 33046 1.0991 0.608269
0081 33811 1.08343 0.592163
0082 34819 1.06551 0.587346
0083 35707 1.04638 0.579577
0084 36553 1.03188 0.558663
0085 37444 1.01517 0.535711
0086 38218 1.00062 0.528222
0087 39007 0.98982 0.512456
0088 39961 0.974616 0.509875
0089 40915 0.956609 0.499845
0090 41644 0.944654 0.4855
0091 42577 0.931685 0.484609
0092 43486 0.916792 0.479455
0093 44314 0.902998 0.474651
0094 45259 0.888066 0.468393
0095 46408 0.871807 0.463648
0096 47398 0.85818 0.460023
0097 48343 0.846272 0.447141
0098 49414 0.830255 0.436618
0099 50284 0.819185 0.432106
0100 51427 0.806664 0.431388


==> data/fond/P2_mu_0.01_hini_004.txt <==
itr dof err est
0000 61 8.74386 141.818
0001 79 7.68087 130.244
0002 97 6.55942 117.724
0003 115 5.79048 104.282
0004 133 5.33751 88.1577
0005 151 5.10607 72.9106
0006 169 4.77758 56.5442
0007 187 4.17521 46.4018
0008 196 3.71368 39.6547
0009 205 3.13309 31.5366
0010 223 2.9435 26.1061
0011 241 2.73796 19.2948
0012 259 2.66919 16.1614
0013 277 2.5845 12.6422
0014 469 2.5211 11.8234
0015 661 2.43201 10.7969
0016 697 2.42177 9.44145
0017 724 2.41343 8.21883
0018 751 2.40146 7.18951
0019 796 2.38812 6.23274
0020 877 2.37732 4.98018
0021 904 2.3711 4.34676
0022 949 2.36828 3.87464
0023 1075 2.18039 3.37933
0024 1261 1.99223 3.35003
0025 1396 1.9138 2.93836
0026 1621 1.7317 2.55695
0027 1747 1.6333 2.34056
0028 1987 1.56019 2.24304
0029 2266 1.47664 2.12488
0030 2536 1.30721 1.94887
0031 2635 1.30603 1.76327
0032 2923 1.19909 1.56476
0033 3163 1.14931 1.56937
0034 3433 1.05682 1.43988
0035 3820 0.935898 1.28961
0036 4078 0.908295 1.24866
0037 4375 0.857301 1.12458
0038 4690 0.795199 1.0458
0039 4987 0.739787 0.931658
0040 5389 0.706869 0.895574
0041 5821 0.625103 0.845966
0042 6127 0.590647 0.766223
0043 6637 0.550067 0.745189
0044 7123 0.495236 0.680925
0045 7690 0.447234 0.63433
0046 8152 0.422156 0.589113
0047 8830 0.384687 0.5598
0048 9442 0.342843 0.521316
0049 9838 0.329553 0.464077
0050 10636 0.29868 0.437859
0051 11176 0.274409 0.405747
0052 11725 0.257227 0.366732
0053 12541 0.232665 0.355379
0054 13279 0.215033 0.319248
0055 14053 0.199142 0.286139
0056 14806 0.184733 0.273519
0057 15967 0.168593 0.250766
0058 16669 0.156866 0.23164
0059 17563 0.146167 0.219284
0060 18556 0.132962 0.208064
0061 19312 0.124424 0.191578
0062 20302 0.113098 0.177975
0063 21334 0.103286 0.168308
0064 22279 0.0957438 0.154348
0065 23206 0.0874688 0.141647
0066 24526 0.0783485 0.130876
0067 25606 0.0713239 0.121307
0068 26785 0.0659441 0.111629
0069 28600 0.0584175 0.103324
0070 29959 0.0531535 0.0962091
0071 31291 0.0492858 0.0851376
0072 32404 0.0464704 0.0785623
0073 34132 0.0404888 0.0734199
0074 35797 0.0366641 0.0667394
0075 37801 0.0322701 0.0625449
0076 39583 0.0294899 0.0560415
0077 41596 0.0259718 0.0522289
0078 43882 0.0236855 0.0467477
0079 45421 0.0219089 0.0425783
0080 47524 0.0196785 0.0390393
0081 49738 0.0173473 0.0357786
0082 52012 0.0161006 0.0322182
0083 54604 0.0143331 0.0300002
0084 57124 0.0127534 0.0277125
0085 60541 0.0112302 0.0250357
0086 63448 0.0100798 0.022617
0087 66388 0.00896517 0.0205941
0088 69484 0.00787387 0.018817
0089 72811 0.00694309 0.0169893
0090 76348 0.00612642 0.015339
0091 79840 0.00554194 0.0136896
0092 83113 0.00502349 0.0125509
0093 86785 0.00444737 0.011462
0094 91174 0.00396364 0.0104145
0095 96043 0.00352572 0.00934975
0096 101440 0.00307539 0.00843192
0097 106543 0.00270878 0.00767092
0098 111871 0.00240506 0.00684196
0099 117772 0.00212586 0.00612517
0100 122758 0.00189788 0.00552475


==> data/fond/P2_mu_0.01_hini_008.txt <==
itr dof err est
0000 61 36.3652 351.829
0001 79 26.3892 336.499
0002 97 16.1485 319.844
0003 115 7.60421 244.972
0004 124 6.43305 199.483
0005 133 9.18774 141.931
0006 151 7.79966 130.287
0007 169 6.40733 117.709
0008 187 5.51014 104.223
0009 205 4.99062 88.154
0010 223 4.72757 73.2508
0011 241 4.39039 56.5388
0012 259 3.67516 45.8927
0013 277 2.4959 31.5247
0014 295 2.25333 26.0916
0015 313 1.97733 19.275
0016 340 1.82505 14.431
0017 349 1.75859 12.6122
0018 613 1.68784 11.7766
0019 877 1.58616 10.731
0020 913 1.57044 9.36658
0021 940 1.55752 8.13225
0022 967 1.5389 7.09041
0023 1012 1.51801 6.11818
0024 1093 1.50095 4.83612
0025 1120 1.49108 4.18097
0026 1156 1.48691 3.75358
0027 1201 1.48543 3.42067
0028 1363 1.18877 3.01138
0029 1576 1.0358 2.8322
0030 1675 0.992083 2.49364
0031 1747 0.989747 2.23078
0032 2035 0.722684 1.90522
0033 2197 0.720305 1.70768
0034 2323 0.719576 1.54315
0035 2581 0.658594 1.48349
0036 2788 0.587842 1.32474
0037 3040 0.458294 1.17058
0038 3157 0.456145 1.00423
0039 3463 0.382446 0.849991
0040 3730 0.349879 0.805672
0041 4018 0.294939 0.718944
0042 4261 0.273541 0.643807
0043 4639 0.228794 0.586494
0044 5122 0.207249 0.537772
0045 5635 0.164197 0.470186
0046 6004 0.141375 0.416939
0047 6202 0.140758 0.370683
0048 6730 0.128247 0.340347
0049 7414 0.0997909 0.305896
0050 7990 0.0888808 0.261786
0051 8863 0.07935 0.228093
0052 9598 0.0681051 0.210331
0053 10273 0.061978 0.187263
0054 11020 0.0543202 0.163059
0055 11659 0.0476524 0.143754
0056 12448 0.0418499 0.127419
0057 13456 0.0330697 0.115081
0058 14689 0.0291999 0.101429
0059 16009 0.0255536 0.0895319
0060 17179 0.0215742 0.0786386
0061 18052 0.0182646 0.0710536
0062 19348 0.0157912 0.0630684
0063 20704 0.0139565 0.0564271
0064 21964 0.0122593 0.05021
0065 23980 0.0101766 0.0429882
0066 25492 0.00874921 0.0376327
0067 26938 0.00808817 0.033796
0068 28972 0.00683488 0.0306991
0069 30700 0.00592885 0.027822
0070 33283 0.00531211 0.0242612
0071 35980 0.00439767 0.0213522
0072 38248 0.00384334 0.0188035
0073 40876 0.00323069 0.0166292
0074 43792 0.00284563 0.0145331
0075 46732 0.0025035 0.0128211
0076 49837 0.00207836 0.0115301
0077 53464 0.00183671 0.0102246
0078 57646 0.00155551 0.00909222
0079 61948 0.00128994 0.00807852
0080 65989 0.00114983 0.00719479
0081 71101 0.000964919 0.00627576
0082 75607 0.000830098 0.00559208
0083 80575 0.000750401 0.00496302
0084 86461 0.000622184 0.00442221
0085 91825 0.000560204 0.00396123
0086 98761 0.000463892 0.00353754
0087 106123 0.000393022 0.0031692
0088 113953 0.000355483 0.00280812
0089 122521 0.00030024 0.00248303
0090 131167 0.000254669 0.00220022
0091 139546 0.000231974 0.00196028
0092 149392 0.000193163 0.00174476
0093 159805 0.000176321 0.00154992
0094 171475 0.000149045 0.00138757
0095 183949 0.000132416 0.00123567
0096 197845 0.000120293 0.00111163
0097 213754 0.000102648 0.000990484
0098 230134 8.70386e-05 0.000881459
0099 247036 7.70203e-05 0.000779487
0100 265108 6.63514e-05 0.000694195


==> data/fond/P2_mu_0.10_hini_001.txt <==
itr dof err est
0000 61 3.02288 19.6339
0001 79 2.93709 16.3034
0002 88 2.89263 14.3522
0003 97 2.84746 12.0746
0004 115 2.82379 10.1124
0005 133 2.79473 7.92384
0006 181 2.73384 7.42412
0007 217 2.6748 7.00538
0008 256 2.65097 6.3194
0009 292 2.64888 5.52779
0010 328 2.64226 4.67523
0011 364 2.63795 4.17189
0012 454 2.63336 3.3658
0013 580 2.3837 2.99711
0014 679 2.35385 2.82373
0015 811 2.2074 2.8431
0016 910 2.18464 2.53413
0017 1117 1.94048 2.26
0018 1384 1.8325 2.30991
0019 1609 1.71735 2.10999
0020 1780 1.62359 1.86626
0021 2059 1.51691 1.61885
0022 2272 1.46709 1.67286
0023 2506 1.37294 1.57973
0024 2686 1.33499 1.45451
0025 2920 1.24703 1.30308
0026 3169 1.21853 1.32617
0027 3538 1.13272 1.26581
0028 3826 1.0697 1.19137
0029 4042 1.03862 1.08197
0030 4417 1.00249 1.06983
0031 4822 0.916803 1.01404
0032 5119 0.876307 0.926368
0033 5578 0.827116 0.908841
0034 6025 0.766686 0.861956
0035 6358 0.734171 0.804298
0036 6736 0.696846 0.743548
0037 7123 0.66475 0.716779
0038 7489 0.640561 0.675556
0039 7930 0.603798 0.627581
0040 8290 0.569438 0.603318
0041 8836 0.542817 0.567311
0042 9295 0.51636 0.544885
0043 9772 0.48346 0.517557
0044 10105 0.466403 0.490674
0045 10606 0.444934 0.454234
0046 11074 0.423872 0.448154
0047 11614 0.401123 0.428499
0048 12217 0.374835 0.410365
0049 12760 0.355308 0.392372
0050 13420 0.338575 0.371163
0051 14005 0.322242 0.34907
0052 14527 0.305046 0.333794
0053 15073 0.293804 0.323456
0054 15910 0.271452 0.302437
0055 16441 0.257707 0.290705
0056 16981 0.246303 0.266662
0057 17572 0.236346 0.249727
0058 18157 0.226773 0.245259
0059 18886 0.212923 0.238475
0060 19714 0.198028 0.22526
0061 20353 0.189336 0.210146
0062 21142 0.180874 0.196962
0063 22051 0.167549 0.185944
0064 22789 0.158361 0.178193
0065 23776 0.147773 0.171588
0066 24757 0.137396 0.163547
0067 25603 0.132026 0.153087
0068 26674 0.122245 0.143133
0069 27697 0.115529 0.138275
0070 28561 0.11065 0.13001
0071 29506 0.104886 0.123505
0072 30556 0.098192 0.118556
0073 31969 0.0890708 0.113034
0074 32905 0.0845754 0.105015
0075 34048 0.0796563 0.098039
0076 35332 0.0744243 0.0939582
0077 36637 0.069139 0.0873282
0078 37609 0.065436 0.082259
0079 39019 0.0608816 0.0775742
0080 40360 0.0567675 0.0727084
0081 41584 0.0530575 0.0682262
0082 42850 0.0503086 0.0637445
0083 44344 0.0464444 0.0606168
0084 45802 0.0434767 0.0565636
0085 47491 0.0401909 0.0532816
0086 49255 0.0370636 0.049957
0087 50740 0.0347377 0.0474701
0088 52456 0.0322922 0.0455071
0089 54598 0.0292378 0.0420281
0090 56128 0.0277216 0.0383052
0091 58132 0.0256673 0.0365168
0092 59932 0.0237258 0.0342539
0093 61849 0.021808 0.0320337
0094 63898 0.0202897 0.0296705
0095 65869 0.0187495 0.027777
0096 67642 0.0176799 0.0258297
0097 70114 0.0161624 0.0241576
0098 72247 0.0150945 0.0222264
0099 74740 0.0137678 0.0206004
0100 77410 0.0127068 0.0191714


==> data/fond/P2_mu_0.10_hini_004.txt <==
itr dof err est
0000 61 4.87249 94.9131
0001 79 4.50201 84.4179
0002 97 4.04014 72.4511
0003 115 3.47522 64.5819
0004 133 3.1278 55.1909
0005 151 2.97301 46.0085
0006 160 2.87472 41.2454
0007 169 2.76733 36.0468
0008 187 2.3264 29.0257
0009 205 1.5898 19.8042
0010 223 1.42093 16.3827
0011 232 1.32712 14.3637
0012 241 1.22613 11.9931
0013 259 1.16981 10.0166
0014 277 1.09745 7.805
0015 517 1.00925 7.14606
0016 670 0.938044 6.48127
0017 706 0.928258 5.64304
0018 733 0.920636 4.90837
0019 760 0.903067 4.22988
0020 823 0.889632 3.53555
0021 877 0.882721 3.01833
0022 913 0.876404 2.6046
0023 985 0.874733 2.28401
0024 1129 0.612135 1.96261
0025 1369 0.462301 1.81684
0026 1468 0.458889 1.53313
0027 1531 0.456938 1.38844
0028 1612 0.438516 1.20761
0029 1927 0.273385 1.02521
0030 2062 0.272899 0.939201
0031 2161 0.271969 0.838876
0032 2437 0.237472 0.77495
0033 2653 0.197187 0.67976
0034 2941 0.132655 0.575981
0035 3022 0.132003 0.522499
0036 3193 0.130543 0.434078
0037 3544 0.0992787 0.376539
0038 3865 0.0860079 0.349449
0039 4306 0.0663789 0.302697
0040 4495 0.0657726 0.268254
0041 4756 0.0651749 0.229544
0042 5260 0.04339 0.1936
0043 5557 0.043094 0.168945
0044 6103 0.0391159 0.150447
0045 6769 0.0332705 0.13364
0046 7345 0.0256953 0.118914
0047 7993 0.0204057 0.105754
0048 8461 0.0201614 0.0927164
0049 9304 0.0174207 0.0818385
0050 10312 0.0119044 0.0693127
0051 11014 0.00999615 0.060625
0052 11707 0.00985819 0.0534012
0053 12643 0.00824613 0.0475798
0054 13909 0.00655253 0.0421113
0055 15205 0.0056721 0.0360516
0056 16258 0.00502065 0.0317868
0057 17329 0.00457392 0.0278123
0058 18625 0.00371401 0.0246676
0059 19948 0.00321612 0.0218449
0060 21457 0.00302117 0.0192959
0061 23509 0.00238484 0.0169063
0062 25597 0.00180893 0.0151486
0063 27613 0.00160507 0.0133835
0064 29557 0.00155951 0.0117712
0065 31429 0.00144873 0.010407
0066 33973 0.00119324 0.009103
0067 36493 0.000959885 0.00804015
0068 39193 0.00085042 0.00717875
0069 42100 0.000694912 0.0063696
0070 45808 0.000599608 0.00563053
0071 49585 0.000522398 0.00499576
0072 53437 0.000472574 0.00442794
0073 57649 0.000410153 0.00389712
0074 61834 0.000331592 0.00344312
0075 66334 0.000287564 0.00305363
0076 71122 0.000276619 0.00271228
0077 76654 0.000230382 0.00242211
0078 82990 0.000192824 0.00214597
0079 89938 0.000163156 0.00190716
0080 97093 0.000146554 0.00169204
0081 104842 0.00013529 0.00149763
0082 112906 0.000113215 0.00132039
0083 121021 9.81298e-05 0.00116925
0084 130345 8.54482e-05 0.00103399
0085 139723 7.74361e-05 0.000924705
0086 150496 6.68493e-05 0.000825161
0087 162331 5.74722e-05 0.000738276
0088 175363 5.1348e-05 0.000659444
0089 189094 4.64465e-05 0.000590542
0090 204583 3.81648e-05 0.000524687
0091 219874 3.24329e-05 0.000463982
0092 235417 3.00063e-05 0.000412379
0093 253426 2.63877e-05 0.000366807
0094 272002 2.37825e-05 0.000327654
0095 292438 2.07755e-05 0.000293358
0096 315586 1.79636e-05 0.000262552
0097 340759 1.62743e-05 0.000235122
0098 367741 1.45615e-05 0.000210135
0099 397378 1.27113e-05 0.00018702
0100 428095 1.11564e-05 0.000165449


==> data/fond/P2_mu_0.10_hini_008.txt <==
itr dof err est
0000 61 17.1776 179.348
0001 79 13.9991 190.349
0002 88 11.311 168.363
0003 124 3.86732 128.159
0004 133 4.88642 94.9474
0005 151 4.46173 84.4299
0006 169 3.95023 72.4148
0007 187 3.33949 64.5352
0008 205 2.9674 55.1733
0009 223 2.79648 46.1879
0010 241 2.58529 36.023
0011 250 2.37769 32.7184
0012 268 1.76986 24.9188
0013 277 1.24463 19.7538
0014 295 1.01932 16.3267
0015 313 0.724599 11.9092
0016 340 0.560602 8.83093
0017 349 0.475391 7.67602
0018 613 0.447209 7.1437
0019 877 0.415303 6.52964
0020 913 0.393695 5.72114
0021 940 0.375372 4.99808
0022 976 0.322344 4.01396
0023 1030 0.28522 3.35071
0024 1084 0.26287 2.79961
0025 1129 0.237604 2.23716
0026 1183 0.232948 1.95635
0027 1219 0.230515 1.81851
0028 1318 0.221391 1.49116
0029 1381 0.218649 1.33632
0030 1444 0.210876 1.13548
0031 1651 0.209476 1.04153
0032 1849 0.107318 0.889457
0033 1948 0.105177 0.785351
0034 2056 0.101901 0.68248
0035 2173 0.0989905 0.584934
0036 2296 0.0905991 0.53562
0037 2521 0.0589156 0.473781
0038 2629 0.057695 0.425239
0039 2854 0.056786 0.380167
0040 3097 0.0557505 0.337312
0041 3448 0.0243672 0.285594
0042 3628 0.022871 0.254377
0043 3853 0.021319 0.221275
0044 4186 0.0203827 0.187383
0045 4474 0.0197799 0.163886
0046 4924 0.0191277 0.137107
0047 5506 0.0156597 0.123278
0048 6334 0.011418 0.108898
0049 6793 0.00929678 0.0971996
0050 7486 0.00630812 0.0826614
0051 8188 0.00580614 0.0702913
0052 8701 0.00541952 0.0623694
0053 9412 0.00513994 0.0546941
0054 10249 0.00494174 0.0487355
0055 11392 0.00341747 0.0425507
0056 12544 0.00315658 0.0363362
0057 13639 0.00253983 0.0321327
0058 14629 0.00233432 0.0280022
0059 15763 0.00221889 0.0248097
0060 17194 0.00162649 0.0218716
0061 18589 0.00151665 0.019116
0062 20389 0.00143452 0.0168682
0063 22153 0.00119645 0.0152191
0064 24169 0.000892888 0.013413
0065 26122 0.000807955 0.0117984
0066 27913 0.000734544 0.0104315
0067 30226 0.000668814 0.00905977
0068 32869 0.000578532 0.00796814
0069 35749 0.000533973 0.00699155
0070 38539 0.000457729 0.00625134
0071 42445 0.000356888 0.00551295
0072 45865 0.000323264 0.00490653
0073 49951 0.000293332 0.00431206
0074 53929 0.000235895 0.00379252
0075 57772 0.000213037 0.0033705
0076 62326 0.000193403 0.00298485
0077 67303 0.000177159 0.00264779
0078 72505 0.000164563 0.00236481
0079 78958 0.000145345 0.0020978
0080 86101 0.000118338 0.00186491
0081 93148 0.000101499 0.00165706
0082 101149 9.00436e-05 0.0014618
0083 108898 7.97773e-05 0.00128944
0084 116863 7.20006e-05 0.00114294
0085 126106 6.20555e-05 0.00101389
0086 135268 5.68425e-05 0.000910393
0087 145789 5.21982e-05 0.000813115
0088 157957 4.48982e-05 0.000726494
0089 171421 4.0485e-05 0.000648374
0090 185317 3.54443e-05 0.00057886
0091 200785 3.09025e-05 0.000511715
0092 215869 2.74059e-05 0.000453493
0093 232501 2.39133e-05 0.00040203
0094 250249 2.16023e-05 0.000358349
0095 268978 1.96121e-05 0.000320353
0096 290461 1.72645e-05 0.00028594
0097 314248 1.52227e-05 0.000255734
0098 339844 1.36671e-05 0.000228881
0099 367051 1.22958e-05 0.00020453
0100 396949 1.08735e-05 0.000181393


==> data/fond/P2_mu_1.00_hini_001.txt <==
itr dof err est
0000 61 1.47658 9.3688
0001 79 1.42679 7.77889
0002 88 1.40037 6.79488
0003 97 1.37306 5.60522
0004 115 1.36499 4.74543
0005 133 1.35476 3.81425
0006 181 1.28241 3.57013
0007 217 1.21267 3.38578
0008 256 1.18317 3.02549
0009 301 1.17936 2.59786
0010 337 1.17856 2.32926
0011 463 0.888186 1.89522
0012 613 0.783561 1.90805
0013 730 0.708578 1.68994
0014 883 0.615009 1.46092
0015 1036 0.474409 1.21596
0016 1072 0.473766 1.11858
0017 1123 0.469941 1.02988
0018 1348 0.423862 0.993506
0019 1537 0.367011 0.893435
0020 1771 0.267898 0.774791
0021 1825 0.266662 0.686312
0022 1879 0.265813 0.599766
0023 2104 0.221102 0.505189
0024 2389 0.190429 0.493258
0025 2677 0.154163 0.448042
0026 2767 0.153818 0.404575
0027 2902 0.153558 0.35755
0028 3136 0.139472 0.317566
0029 3397 0.111137 0.275923
0030 3700 0.102858 0.251898
0031 4024 0.0897133 0.219364
0032 4375 0.0731203 0.191714
0033 4663 0.0605375 0.167779
0034 4816 0.060326 0.146944
0035 5263 0.0547087 0.136917
0036 5821 0.0392703 0.117403
0037 6181 0.0340795 0.103756
0038 6415 0.0339475 0.0918443
0039 6829 0.0294052 0.0811944
0040 7402 0.0242555 0.0727876
0041 7915 0.021603 0.0650823
0042 8689 0.0177371 0.0559128
0043 9346 0.015154 0.0503071
0044 9805 0.0138217 0.0445876
0045 10441 0.0127264 0.0410017
0046 11197 0.0103467 0.0362333
0047 11989 0.00842437 0.0314807
0048 12781 0.00764902 0.0274348
0049 13723 0.00624341 0.0242389
0050 14695 0.00516757 0.0215304
0051 15577 0.00468541 0.0195237
0052 16621 0.00391058 0.0173769
0053 17728 0.00345485 0.0152083
0054 19120 0.00294272 0.0132936
0055 20335 0.00256871 0.0116737
0056 21775 0.00209842 0.0101265
0057 23179 0.00186641 0.00897171
0058 24733 0.00169884 0.00803715
0059 26722 0.00132447 0.00709407
0060 28558 0.00113108 0.00637983
0061 30736 0.00101072 0.00563617
0062 32986 0.000863413 0.00493225
0063 35089 0.000721465 0.00439128
0064 37375 0.000629527 0.0038565
0065 39751 0.000545257 0.00341377
0066 42379 0.00046794 0.00304171
0067 45571 0.000418332 0.00269913
0068 49252 0.000321786 0.00240076
0069 52591 0.000277957 0.00215586
0070 56335 0.000246071 0.00192357
0071 59845 0.000239478 0.0017009
0072 63919 0.000209056 0.00150775
0073 68635 0.000173813 0.0013309
0074 72991 0.000151709 0.00118477
0075 78346 0.000123939 0.00105377
0076 84259 0.0001097 0.000940764
0077 90637 9.63932e-05 0.000842924
0078 97729 8.31305e-05 0.000750262
0079 105190 7.26101e-05 0.000665801
0080 112597 6.34478e-05 0.000587771
0081 120139 5.71401e-05 0.000521951
0082 128254 4.91384e-05 0.000464805
0083 137065 4.20929e-05 0.000413628
0084 146551 3.7525e-05 0.000371009
0085 157900 3.11933e-05 0.0003317
0086 170074 2.763e-05 0.000297718
0087 183214 2.36751e-05 0.000265985
0088 197326 2.08069e-05 0.00023669
0089 212320 1.78113e-05 0.000208993
0090 226333 1.58824e-05 0.000186343
0091 242134 1.45956e-05 0.000165594
0092 259432 1.25975e-05 0.000147735
0093 279277 1.10586e-05 0.000132205
0094 299950 9.85034e-06 0.00011849
0095 323053 8.57996e-06 0.000106559
0096 348853 7.3866e-06 9.51624e-05
0097 375916 6.52894e-06 8.50399e-05
0098 404437 5.72414e-06 7.53856e-05
0099 433525 5.10519e-06 6.68779e-05
0100 463261 4.44072e-06 5.97583e-05


==> data/fond/P2_mu_1.00_hini_004.txt <==
itr dof err est
0000 61 1.69904 51.3374
0001 79 1.7691 42.7152
0002 97 1.8172 31.749
0003 115 1.56698 28.7078
0004 133 1.3626 25.1695
0005 151 1.28006 21.4819
0006 160 1.23536 19.511
0007 169 1.18926 17.3275
0008 187 0.984667 13.7509
0009 205 0.618247 9.31064
0010 223 0.48574 7.63488
0011 241 0.291768 5.32567
0012 259 0.25077 4.41294
0013 277 0.186764 3.39482
0014 517 0.178729 3.12346
0015 679 0.169542 2.79941
0016 715 0.160918 2.48029
0017 751 0.133175 1.96663
0018 769 0.10147 1.58671
0019 868 0.0818498 1.2238
0020 931 0.0758128 1.0476
0021 967 0.0707649 0.926704
0022 994 0.0667484 0.842625
0023 1075 0.0611339 0.740504
0024 1120 0.0559054 0.663596
0025 1183 0.0510994 0.557752
0026 1228 0.047017 0.483738
0027 1453 0.0453873 0.431611
0028 1534 0.0442675 0.390152
0029 1660 0.0434138 0.344289
0030 1795 0.0420385 0.302068
0031 1993 0.0197053 0.265171
0032 2137 0.016799 0.225619
0033 2281 0.0158805 0.19717
0034 2443 0.0146379 0.172942
0035 2587 0.0135332 0.151903
0036 2821 0.0130454 0.132725
0037 3037 0.0125549 0.115763
0038 3439 0.00749074 0.101918
0039 3637 0.0067781 0.0896302
0040 3880 0.00633531 0.0776769
0041 4258 0.00590456 0.0671528
0042 4834 0.00558484 0.0574389
0043 5329 0.00534863 0.0515435
0044 5986 0.00278241 0.0434996
0045 6445 0.00241989 0.0386055
0046 6913 0.00209181 0.0337462
0047 7489 0.00189833 0.029687
0048 8101 0.00164487 0.0256537
0049 8956 0.00151287 0.0223183
0050 9766 0.00139514 0.0198596
0051 10486 0.0012805 0.0176969
0052 11557 0.00118549 0.0154213
0053 12493 0.00108315 0.01344
0054 13561 0.000882121 0.0118276
0055 14677 0.000661622 0.010419
0056 16117 0.000596043 0.00908372
0057 17458 0.000553087 0.0080816
0058 19024 0.000503485 0.00712697
0059 21013 0.000379406 0.00634842
0060 22993 0.000340799 0.00557298
0061 24865 0.000296956 0.004889
0062 26656 0.000259499 0.00432186
0063 28753 0.000228931 0.00377868
0064 30904 0.000208088 0.00335498
0065 33262 0.000189714 0.00299545
0066 36457 0.000171283 0.00264497
0067 39661 0.000157172 0.00234897
0068 43405 0.000126139 0.00207334
0069 47185 0.0001122 0.00183234
0070 50893 9.85747e-05 0.00161619
0071 55096 8.77625e-05 0.00142143
0072 59539 7.47847e-05 0.00125302
0073 64336 6.74823e-05 0.00111139
0074 69925 6.09045e-05 0.000988376
0075 75964 5.24621e-05 0.000883612
0076 82399 4.72542e-05 0.000789747
0077 89176 4.23621e-05 0.000700495
0078 96601 3.73188e-05 0.000619153
0079 103909 3.29014e-05 0.000547456
0080 111613 2.85492e-05 0.000486161
0081 119821 2.54642e-05 0.000432111
0082 128668 2.32937e-05 0.00038765
0083 139513 2.0188e-05 0.000345817
0084 151033 1.81962e-05 0.000309456
0085 163345 1.64691e-05 0.000277913
0086 176845 1.46552e-05 0.000246529
0087 191389 1.2868e-05 0.000218533
0088 205456 1.13458e-05 0.000194238
0089 220621 1.01041e-05 0.000172831
0090 237556 8.96475e-06 0.00015355
0091 255970 8.1264e-06 0.000137419
0092 276337 7.28721e-06 0.000122902
0093 298549 6.54378e-06 0.000110358
0094 323587 5.80546e-06 9.87346e-05
0095 350218 5.20507e-06 8.79833e-05
0096 378397 4.56238e-06 7.80576e-05
0097 406945 4.00861e-06 6.92868e-05
0098 436348 3.56192e-06 6.17938e-05
0099 468649 3.18508e-06 5.50826e-05
0100 504685 2.85965e-06 4.93349e-05


==> data/fond/P2_mu_1.00_hini_008.txt <==
itr dof err est
0000 61 3.96589 32.3705
0001 79 4.21985 63.7141
0002 88 3.40862 55.2996
0003 106 2.73504 58.9475
0004 124 1.97915 62.0342
0005 133 1.69718 51.3561
0006 151 1.76767 42.7274
0007 169 1.81632 31.7473
0008 187 1.56554 28.7109
0009 196 1.45756 27.0289
0010 205 1.36129 25.1691
0011 223 1.2776 21.5422
0012 241 1.18776 17.3268
0013 250 1.0998 15.6138
0014 268 0.838859 11.7218
0015 277 0.615357 9.30933
0016 295 0.482055 7.63327
0017 313 0.285591 5.32334
0018 331 0.246049 4.39595
0019 340 0.215787 3.91393
0020 349 0.176959 3.39118
0021 679 0.172257 3.12051
0022 895 0.165191 2.79699
0023 931 0.156327 2.47756
0024 967 0.127589 1.96319
0025 985 0.0940185 1.58244
0026 1084 0.0724064 1.21826
0027 1147 0.0655048 1.04112
0028 1183 0.0595901 0.919374
0029 1210 0.05476 0.834556
0030 1291 0.0477562 0.73131
0031 1336 0.0408499 0.653319
0032 1390 0.0349921 0.562165
0033 1426 0.03028 0.497075
0034 1597 0.0251058 0.434658
0035 1696 0.0231665 0.394904
0036 1795 0.0217624 0.353065
0037 1930 0.0198006 0.307302
0038 2029 0.0175091 0.273676
0039 2173 0.014158 0.235545
0040 2353 0.0120958 0.198979
0041 2515 0.0104108 0.175001
0042 2659 0.00875519 0.153866
0043 2893 0.00798046 0.134966
0044 3109 0.00715141 0.118348
0045 3370 0.00609474 0.102205
0046 3604 0.00526732 0.0897167
0047 3865 0.00466598 0.0774646
0048 4252 0.0040536 0.0669083
0049 4828 0.00357011 0.0570883
0050 5350 0.0031917 0.051049
0051 5800 0.00279503 0.0447178
0052 6250 0.00245172 0.0398649
0053 6637 0.00211102 0.035389
0054 7159 0.00190082 0.0313976
0055 7852 0.00168366 0.0271709
0056 8563 0.00148385 0.0236905
0057 9301 0.00132144 0.0207502
0058 10318 0.00109762 0.018448
0059 11317 0.00096323 0.0160897
0060 12424 0.000803783 0.0137094
0061 13342 0.000707226 0.0121175
0062 14485 0.000599887 0.0105041
0063 15925 0.000522014 0.0091263
0064 17239 0.00047303 0.0081303
0065 18679 0.000416073 0.00721233
0066 20416 0.000376665 0.00643809
0067 22576 0.000335825 0.00561646
0068 24502 0.000290743 0.00492153
0069 26293 0.000251767 0.00435209
0070 28444 0.000218589 0.00379667
0071 30745 0.000195026 0.00338142
0072 33301 0.000174265 0.00300336
0073 36514 0.000153773 0.00265029
0074 39781 0.000137649 0.00234794
0075 43309 0.00012269 0.00207985
0076 47161 0.000107705 0.00183215
0077 50869 9.34255e-05 0.00161597
0078 55063 8.19527e-05 0.0014216
0079 59365 7.24651e-05 0.00125329
0080 64135 6.49447e-05 0.00111232
0081 69760 5.79752e-05 0.000988113
0082 75637 5.19175e-05 0.000883641
0083 82099 4.66319e-05 0.000789415
0084 88921 4.16871e-05 0.000700323
0085 96571 3.60833e-05 0.000618902
0086 103825 3.15405e-05 0.000547793
0087 111421 2.79308e-05 0.000486589
0088 119701 2.47502e-05 0.000432204
0089 128539 2.25235e-05 0.000387922
0090 139249 2.00905e-05 0.000346041
0091 150769 1.80879e-05 0.000309706
0092 163117 1.63509e-05 0.000278172
0093 176653 1.45189e-05 0.000246734
0094 191233 1.27084e-05 0.000218689
0095 205282 1.11643e-05 0.00019441
0096 220501 9.89739e-06 0.000172965
0097 237268 8.83297e-06 0.000153687
0098 255817 7.97471e-06 0.000137429
0099 276193 7.11749e-06 0.000122906
0100 298261 6.42953e-06 0.000110343


==> data/sing/P0.txt <==
itr dof est
0000 1 1.04788
0001 2 0.972973
0002 3 0.901638
0003 4 0.822307
0004 5 0.749662
0005 7 0.683594
0006 8 0.654073
0007 14 0.62002
0008 19 0.591328
0009 25 0.548589
0010 30 0.518083
0011 39 0.475959
0012 52 0.429228
0013 60 0.407631
0014 70 0.382837
0015 91 0.352446
0016 115 0.321965
0017 140 0.297782
0018 161 0.281461
0019 193 0.263009
0020 231 0.244818
0021 269 0.227134
0022 309 0.211016
0023 364 0.19945
0024 431 0.18553
0025 503 0.171682
0026 583 0.160526
0027 686 0.148769
0028 801 0.139424
0029 933 0.13016
0030 1068 0.121544
0031 1230 0.113014
0032 1429 0.105274
0033 1688 0.098465
0034 1942 0.0918297
0035 2212 0.0852602
0036 2546 0.0796365
0037 2959 0.0744032
0038 3415 0.069726
0039 3903 0.0651037
0040 4432 0.060621
0041 5089 0.0565083
0042 5889 0.0529328
0043 6785 0.0497551
0044 7741 0.0465297
0045 8744 0.0434845
0046 9968 0.040693
0047 11452 0.0381167
0048 13170 0.035744
0049 14981 0.0335063
0050 16849 0.0312829
0051 19073 0.0293077
0052 21780 0.0275117
0053 24999 0.0258785
0054 28431 0.0243851
0055 32026 0.0228266
0056 35994 0.0214591
0057 40674 0.0201708
0058 46392 0.0189623
0059 52862 0.0178562
0060 59736 0.0167748
0061 66786 0.0157164
0062 74982 0.0147822
0063 84809 0.0139297
0064 96417 0.0131501
0065 109192 0.0124372
0066 122785 0.0116926
0067 136924 0.0110068
0068 153395 0.0103809
0069 173091 0.00979041
0070 196356 0.00923703
0071 221777 0.00871963
0072 248263 0.00818851
0073 276106 0.0077122
0074 308909 0.00727815
0075 347954 0.00688333
0076 393512 0.00651807
0077 442909 0.00617543
0078 495191 0.00581172
0079 550049 0.00548884
0080 613925 0.00518804
0081 690061 0.00490313
0082 779707 0.0046339
0083 877594 0.00438279
0084 979641 0.00412533
0085 1085732 0.00389069
0086 1209861 0.00367738
0087 1356819 0.00348227
0088 1529117 0.00330074
0089 1719125 0.00313323
0090 1920143 0.00295932
0091 2127882 0.00279306
0092 2365854 0.00264339
0093 2646492 0.00250128
0094 2980471 0.00236608
0095 3355830 0.00224037
0096 3749384 0.00211652
0097 4152528 0.00199379
0098 4607142 0.0018855
0099 5143377 0.00178535
0100 5775563 0.00169297


==> data/sing/P0_unif.txt <==
itr dof est
0000 1 1.19389
0001 5 0.959306
0002 26 0.833069
0003 90 0.632544
0004 243 0.485545
0005 589 0.369203
0006 1336 0.286362
0007 2906 0.222138
0008 6161 0.176549
0009 12819 0.141329
0010 26367 0.116058
0011 53752 0.0965313
0012 108981 0.0822054
0013 219987 0.0710583
0014 442887 0.0626136
0015 889702 0.0559222
0016 1785003 0.0506491
0017 3576367 0.0463501
0018 7158139 0.0428195


==> data/sing/P3.txt <==
itr dof est
0000 25 0.482895
0001 47 0.466852
0002 69 0.428462
0003 91 0.374295
0004 113 0.290438
0005 205 0.272751
0006 249 0.291673
0007 277 0.282072
0008 353 0.236501
0009 445 0.208222
0010 461 0.196419
0011 525 0.171754
0012 589 0.144017
0013 649 0.145879
0014 719 0.133211
0015 757 0.124369
0016 817 0.122267
0017 881 0.115356
0018 973 0.105902
0019 1053 0.0970749
0020 1161 0.088407
0021 1289 0.0787921
0022 1409 0.0702984
0023 1521 0.059437
0024 1629 0.0565294
0025 1741 0.0520485
0026 1877 0.0492454
0027 2037 0.0463185
0028 2197 0.0405897
0029 2353 0.0375094
0030 2533 0.0368887
0031 2757 0.0352733
0032 2977 0.0324285
0033 3185 0.0298003
0034 3337 0.026974
0035 3497 0.0253674
0036 3813 0.0238968
0037 4117 0.0212915
0038 4365 0.019763
0039 4621 0.0179613
0040 4781 0.0165113
0041 4921 0.0156666
0042 5205 0.0145834
0043 5477 0.013208
0044 5783 0.0124769
0045 6121 0.0119899
0046 6393 0.0114353
0047 6737 0.0103877
0048 7025 0.00966749
0049 7325 0.00915566
0050 7657 0.00830257
0051 8053 0.00767347
0052 8417 0.00735444
0053 8817 0.0070194
0054 9241 0.00662412
0055 9745 0.00628619
0056 10161 0.00584088
0057 10497 0.00537722
0058 10781 0.00505998
0059 11317 0.00476336
0060 11861 0.00447476
0061 12353 0.00416663
0062 12865 0.00381695
0063 13465 0.00372716
0064 14053 0.00345645
0065 14437 0.00321834
0066 15041 0.00293971
0067 15565 0.00278151
0068 16009 0.00263401
0069 16553 0.00249748
0070 17131 0.00238178
0071 17719 0.00224394
0072 18467 0.00213189
0073 19105 0.0020229
0074 19681 0.00189055
0075 20241 0.00176687
0076 20973 0.00164443
0077 21781 0.0015687
0078 22539 0.00147349
0079 23255 0.00137274
0080 24191 0.00130518
0081 25023 0.00123078
0082 25941 0.00112904
0083 26577 0.00105775
0084 27561 0.00099758
0085 28453 0.000917939
0086 29217 0.000853804
0087 30207 0.00081282
0088 31199 0.000764961
0089 32337 0.000710239
0090 33481 0.000663116
0091 34565 0.000620667
0092 35301 0.000583552
0093 36423 0.000542022
0094 37559 0.000507051
0095 38835 0.000476359
0096 40271 0.000445955
0097 41503 0.000412796
0098 42907 0.000383525
0099 44269 0.000354709
0100 45733 0.000328149


==> data/sing/P3_unif.txt <==
itr dof est
0000 25 0.550636
0001 113 0.408248
0002 445 0.393368
0003 1517 0.28808
0004 4037 0.231663
0005 9657 0.18909
0006 21705 0.156163
0007 46981 0.130364

